Multi-wavelength Photometric Study of RR Lyrae Variables in the Globular Cluster NGC 5272 (Messier 3)

We present a comprehensive photometric study of RR Lyrae stars in the M3 globular cluster, utilising a vast dataset of 3140 optical ($UBVRI$) CCD images spanning 35 years from astronomical data archives. We have successfully identified previously known 238 RR Lyrae stars from the photometric data, comprising 178 RRab, 49 RRc, and 11 RRd stars. Multi-band periodogram was used to significantly improve the long-term periods of $65\%$ of RR Lyrae stars in our sample, thanks to the unprecedentedly long temporal coverage of the observations. The light curve templates were used to obtain accurate and precise mean magnitudes and amplitudes of all RR Lyrae variables. We combined optical ($UBVRI$) and near-infrared (NIR, $JHK_{s}$) photometry of RR Lyrae variables to investigate their location in the colour-magnitude diagrams as well as the pulsation properties such as period distributions, Bailey diagrams and amplitude ratios. The Period-Luminosity relations in $R$ and $I$ bands and Period-Wesenheit relations were derived after excluding outliers identified in CMDs. The Period-Wesenheit relations calibrated via the theoretically predicted relations were used to determine a distance modulus of $\mu = 15.04 \pm 0.04 \,{\rm (stats)} \pm 0.19 \,{\rm {(syst.)}}$ mag (using metal-independent $W_{BV}$ Wesenheit) and $\mu = 15.03 \pm 0.04 \,{\rm (stats)} \pm 0.17 \,{\rm {(syst.)}}$ mag (using metal-dependent $W_{VI}$ Wesenheit). Our distance measurements are in excellent agreement with published distances to M3 in the literature. We also employed an artificial neural network based comparison of theoretical and observed light curves to determine physical parameters (mass, luminosity, and effective temperature) for $79$ non-Blazhko RRab stars that agree with limited literature measurements.

==> tables/FP_table_old.csv <==
id,Type,Period,Band,A_1,phi_1,A_2,phi_2,A_3,phi_3,A_4,phi_4
V1,RRab,0.52059,B,0.2413$\pm$0.001,4.3522$\pm$0.0041,0.11$\pm$0.001,4.6411$\pm$0.0091,0.0807$\pm$0.001,5.295$\pm$0.0124,0.0532$\pm$0.001,6.0507$\pm$0.0188
V1,RRab,0.52059,U,0.2274$\pm$0.001,3.7609$\pm$0.0045,0.1022$\pm$0.001,3.4161$\pm$0.01,0.0742$\pm$0.001,3.4065$\pm$0.0138,0.0463$\pm$0.001,3.46$\pm$0.0221
V1,RRab,0.52059,V,0.2033$\pm$0.0009,4.3893$\pm$0.0045,0.0913$\pm$0.0009,4.6727$\pm$0.01,0.0663$\pm$0.0009,5.2915$\pm$0.0138,0.0413$\pm$0.0009,5.9733$\pm$0.0221
V1,RRab,0.52059,R,0.1873$\pm$0.0003,4.5322$\pm$0.0016,0.0662$\pm$0.0003,5.5442$\pm$0.0045,0.0308$\pm$0.0003,0.7758$\pm$0.0097,0.0128$\pm$0.0003,2.4113$\pm$0.0233
V1,RRab,0.52059,I,0.156$\pm$0.0001,4.3615$\pm$0.0009,0.0522$\pm$0.0001,5.336$\pm$0.0026,0.0238$\pm$0.0001,0.1188$\pm$0.0058,0.0078$\pm$0.0001,1.3494$\pm$0.0177
V3,RRab,0.5582,V,0.4133$\pm$0.0003,4.1646$\pm$0.0007,0.1589$\pm$0.0003,4.3678$\pm$0.0018,0.0838$\pm$0.0003,4.9337$\pm$0.0034,0.0335$\pm$0.0003,5.5059$\pm$0.0085
V3,RRab,0.5582,R,0.3051$\pm$0.0005,4.3667$\pm$0.0016,0.1113$\pm$0.0005,5.1585$\pm$0.0043,0.0666$\pm$0.0005,6.2812$\pm$0.0071,0.0254$\pm$0.0005,1.1513$\pm$0.0187
V3,RRab,0.5582,I,0.2563$\pm$0.0011,4.0097$\pm$0.0042,0.116$\pm$0.0011,4.4205$\pm$0.0092,0.0831$\pm$0.0011,5.0568$\pm$0.0129,0.0525$\pm$0.0011,5.7168$\pm$0.0204
V3,RRab,0.5582,B,0.5089$\pm$0.0006,4.0946$\pm$0.0011,0.2283$\pm$0.0006,4.1674$\pm$0.0025,0.1461$\pm$0.0006,4.6646$\pm$0.0039,0.0746$\pm$0.0006,5.2127$\pm$0.0076
V3,RRab,0.5582,U,0.5103$\pm$0.0028,4.2498$\pm$0.0054,0.2354$\pm$0.0028,4.4267$\pm$0.0118,0.1746$\pm$0.0028,4.8855$\pm$0.0159,0.1151$\pm$0.0028,5.4501$\pm$0.0241
V4n,RRab,0.58504,R,0.2529$\pm$0.0004,4.5322$\pm$0.0016,0.0893$\pm$0.0004,5.5442$\pm$0.0045,0.0416$\pm$0.0004,0.7758$\pm$0.0097,0.0173$\pm$0.0004,2.4113$\pm$0.0233
V4n,RRab,0.58504,I,0.1593$\pm$0.0006,4.1059$\pm$0.0038,0.076$\pm$0.0006,4.4701$\pm$0.008,0.0584$\pm$0.0006,5.071$\pm$0.0104,0.0367$\pm$0.0006,5.7772$\pm$0.0165
V4n,RRab,0.58504,V,0.2731$\pm$0.0012,3.7609$\pm$0.0045,0.1227$\pm$0.0012,3.4161$\pm$0.01,0.0891$\pm$0.0012,3.4065$\pm$0.0138,0.0556$\pm$0.0012,3.46$\pm$0.0221
V4n,RRab,0.58504,U,0.2847$\pm$0.0007,4.1566$\pm$0.0026,0.1328$\pm$0.0007,4.2908$\pm$0.0056,0.0968$\pm$0.0007,4.7197$\pm$0.0077,0.0552$\pm$0.0007,5.2555$\pm$0.0135
V4n,RRab,0.58504,B,0.3336$\pm$0.0015,3.7609$\pm$0.0045,0.1499$\pm$0.0015,3.4161$\pm$0.01,0.1088$\pm$0.0015,3.4065$\pm$0.0138,0.0678$\pm$0.0015,3.46$\pm$0.0221
V5,RRab,0.50583,V,0.377$\pm$0.0017,4.119$\pm$0.0045,0.1694$\pm$0.0017,4.1322$\pm$0.01,0.123$\pm$0.0017,4.4806$\pm$0.0138,0.0767$\pm$0.0017,4.8922$\pm$0.0221
V5,RRab,0.50583,I,0.2602$\pm$0.0012,3.9739$\pm$0.0044,0.121$\pm$0.0012,4.1698$\pm$0.0095,0.0935$\pm$0.0012,4.5683$\pm$0.0123,0.0591$\pm$0.0012,5.0785$\pm$0.0195
V5,RRab,0.50583,R,0.2466$\pm$0.0004,4.2841$\pm$0.0016,0.0871$\pm$0.0004,5.048$\pm$0.0045,0.0405$\pm$0.0004,0.0315$\pm$0.0097,0.0169$\pm$0.0004,1.4189$\pm$0.0233
V5,RRab,0.50583,B,0.4689$\pm$0.002,4.0898$\pm$0.0044,0.2231$\pm$0.002,4.1429$\pm$0.0091,0.1591$\pm$0.002,4.5756$\pm$0.0128,0.1004$\pm$0.002,5.0359$\pm$0.0203
V5,RRab,0.50583,U,0.4187$\pm$0.0004,4.4431$\pm$0.0011,0.1664$\pm$0.0004,4.9706$\pm$0.0027,0.0922$\pm$0.0004,5.8404$\pm$0.0048,0.0439$\pm$0.0004,0.5449$\pm$0.0102
V6,RRab,0.51434,U,0.5151$\pm$0.0022,4.4094$\pm$0.0042,0.226$\pm$0.0022,4.7883$\pm$0.0097,0.1599$\pm$0.0022,5.5334$\pm$0.0137,0.1013$\pm$0.0022,0.1026$\pm$0.0216
V6,RRab,0.51434,B,0.5107$\pm$0.0005,4.0723$\pm$0.001,0.2132$\pm$0.0005,4.2577$\pm$0.0023,0.1195$\pm$0.0005,4.8512$\pm$0.0041,0.0479$\pm$0.0005,5.6212$\pm$0.0103
V6,RRab,0.51434,V,0.4063$\pm$0.001,4.1238$\pm$0.0025,0.1833$\pm$0.001,4.2075$\pm$0.0056,0.131$\pm$0.001,4.6379$\pm$0.0078,0.0789$\pm$0.001,5.1788$\pm$0.0129
V6,RRab,0.51434,I,0.2612$\pm$0.0015,4.0374$\pm$0.0059,0.1247$\pm$0.0015,4.3354$\pm$0.0124,0.0963$\pm$0.0015,4.8781$\pm$0.0161,0.0644$\pm$0.0015,5.5094$\pm$0.024
V6,RRab,0.51434,R,0.3049$\pm$0.0004,4.015$\pm$0.0012,0.1078$\pm$0.0004,4.5091$\pm$0.0033,0.0557$\pm$0.0004,5.3465$\pm$0.0064,0.0213$\pm$0.0004,6.2542$\pm$0.0168
V7,RRab,0.49742,R,0.1629$\pm$0.0009,4.1449$\pm$0.0054,0.0761$\pm$0.0009,4.3835$\pm$0.0116,0.0593$\pm$0.0009,4.9003$\pm$0.0148,0.0395$\pm$0.0009,5.5258$\pm$0.0223
V7,RRab,0.49742,U,0.2797$\pm$0.0007,4.4167$\pm$0.0026,0.1304$\pm$0.0007,4.811$\pm$0.0056,0.0951$\pm$0.0007,5.5$\pm$0.0077,0.0543$\pm$0.0007,0.0128$\pm$0.0135
V7,RRab,0.49742,V,0.271$\pm$0.0002,3.9852$\pm$0.0007,0.0912$\pm$0.0002,4.1993$\pm$0.0021,0.0418$\pm$0.0002,4.7635$\pm$0.0045,0.0188$\pm$0.0002,5.5424$\pm$0.01
V7,RRab,0.49742,B,0.3272$\pm$0.0004,3.7406$\pm$0.0012,0.1493$\pm$0.0004,3.5798$\pm$0.0026,0.0944$\pm$0.0004,3.7783$\pm$0.0041,0.0491$\pm$0.0004,4.0433$\pm$0.0079
V7,RRab,0.49742,I,0.1663$\pm$0.0007,4.2202$\pm$0.0044,0.0774$\pm$0.0007,4.6625$\pm$0.0095,0.0598$\pm$0.0007,5.3074$\pm$0.0123,0.0378$\pm$0.0007,6.064$\pm$0.0195
V8,RRab,0.63672,I,0.0807$\pm$0.0001,3.5554$\pm$0.0018,0.0395$\pm$0.0001,3.6367$\pm$0.0037,0.026$\pm$0.0001,3.9769$\pm$0.0056,0.0147$\pm$0.0001,4.3971$\pm$0.0099
V8,RRab,0.63672,B,0.2921$\pm$0.0013,4.0447$\pm$0.0044,0.139$\pm$0.0013,4.0528$\pm$0.0091,0.0991$\pm$0.0013,4.4404$\pm$0.0128,0.0625$\pm$0.0013,4.8556$\pm$0.0203
V8,RRab,0.63672,U,0.2466$\pm$0.0003,3.8292$\pm$0.0013,0.1088$\pm$0.0003,3.8138$\pm$0.003,0.0675$\pm$0.0003,4.0992$\pm$0.0048,0.0335$\pm$0.0003,4.5089$\pm$0.0097
V8,RRab,0.63672,V,0.2085$\pm$0.0004,3.9767$\pm$0.002,0.1$\pm$0.0004,4.029$\pm$0.0042,0.0644$\pm$0.0004,4.4405$\pm$0.0065,0.0366$\pm$0.0004,4.9427$\pm$0.0115
V8,RRab,0.63672,R,0.132$\pm$0.0007,4.1317$\pm$0.0054,0.0617$\pm$0.0007,4.3571$\pm$0.0116,0.0481$\pm$0.0007,4.8608$\pm$0.0148,0.0321$\pm$0.0007,5.4731$\pm$0.0223
V9,RRab,0.55666,V,0.4102$\pm$0.0004,3.8627$\pm$0.001,0.1713$\pm$0.0004,3.8385$\pm$0.0023,0.096$\pm$0.0004,4.2224$\pm$0.0041,0.0385$\pm$0.0004,4.7828$\pm$0.0103
V9,RRab,0.55666,R,0.1941$\pm$0.0002,4.3446$\pm$0.0012,0.083$\pm$0.0002,5.1305$\pm$0.0028,0.0482$\pm$0.0002,6.2591$\pm$0.0048,0.0197$\pm$0.0002,1.1476$\pm$0.0116
V9,RRab,0.55666,B,0.5779$\pm$0.0004,3.9244$\pm$0.0007,0.1944$\pm$0.0004,4.0777$\pm$0.0021,0.0892$\pm$0.0004,4.5811$\pm$0.0045,0.04$\pm$0.0004,5.2993$\pm$0.01
V9,RRab,0.55666,U,0.3345$\pm$0.0018,3.8559$\pm$0.0054,0.1543$\pm$0.0018,3.6391$\pm$0.0118,0.1144$\pm$0.0018,3.704$\pm$0.0159,0.0754$\pm$0.0018,3.8747$\pm$0.0241
V9,RRab,0.55666,I,0.2534$\pm$0.0016,4.1862$\pm$0.0065,0.1186$\pm$0.0016,4.5916$\pm$0.0139,0.0933$\pm$0.0016,5.1965$\pm$0.0176,0.0633$\pm$0.0016,5.8973$\pm$0.026
V10,RRab,0.56955,U,0.3888$\pm$0.0014,3.8474$\pm$0.0036,0.1774$\pm$0.0014,3.6747$\pm$0.0079,0.1269$\pm$0.0014,3.8497$\pm$0.011,0.0799$\pm$0.0014,4.1145$\pm$0.0176
V10,RRab,0.56955,B,0.3901$\pm$0.0014,4.0192$\pm$0.0036,0.178$\pm$0.0014,4.0184$\pm$0.0079,0.1273$\pm$0.0014,4.3653$\pm$0.011,0.0802$\pm$0.0014,4.8019$\pm$0.0176
V10,RRab,0.56955,V,0.2828$\pm$0.0003,3.9499$\pm$0.0011,0.1269$\pm$0.0003,3.8781$\pm$0.0025,0.0812$\pm$0.0003,4.2307$\pm$0.0039,0.0415$\pm$0.0003,4.6341$\pm$0.0076
V10,RRab,0.56955,R,0.2522$\pm$0.0004,4.0451$\pm$0.0016,0.0891$\pm$0.0004,4.5699$\pm$0.0045,0.0414$\pm$0.0004,5.5976$\pm$0.0097,0.0172$\pm$0.0004,0.4628$\pm$0.0233
V10,RRab,0.56955,I,0.1807$\pm$0.0004,3.6415$\pm$0.002,0.0848$\pm$0.0004,3.8237$\pm$0.0043,0.0555$\pm$0.0004,4.2434$\pm$0.0066,0.0298$\pm$0.0004,4.7187$\pm$0.0122
V11,RRab,0.50789,I,0.2768$\pm$0.0012,3.9591$\pm$0.0044,0.1288$\pm$0.0012,4.1402$\pm$0.0095,0.0995$\pm$0.0012,4.524$\pm$0.0123,0.0628$\pm$0.0012,5.0194$\pm$0.0195
V11,RRab,0.50789,V,0.4262$\pm$0.0019,4.0707$\pm$0.0045,0.1915$\pm$0.0019,4.0356$\pm$0.01,0.139$\pm$0.0019,4.3357$\pm$0.0138,0.0867$\pm$0.0019,4.699$\pm$0.0221
V11,RRab,0.50789,R,0.3427$\pm$0.0021,3.9507$\pm$0.006,0.1549$\pm$0.0021,3.9537$\pm$0.0133,0.1204$\pm$0.0021,4.1707$\pm$0.0171,0.0806$\pm$0.0021,4.5501$\pm$0.0255
V11,RRab,0.50789,U,0.4649$\pm$0.0005,4.4827$\pm$0.0011,0.1847$\pm$0.0005,5.0497$\pm$0.0027,0.1023$\pm$0.0005,5.9591$\pm$0.0048,0.0487$\pm$0.0005,0.7032$\pm$0.0102
V11,RRab,0.50789,B,0.5644$\pm$0.0025,4.0722$\pm$0.0045,0.2536$\pm$0.0025,4.0386$\pm$0.01,0.1841$\pm$0.0025,4.3403$\pm$0.0138,0.1148$\pm$0.0025,4.7051$\pm$0.0221
V12,RRc,0.32557,U,0.1962$\pm$0.0784,4.0617$\pm$0.3453,0.2208$\pm$0.0728,0.6122$\pm$0.2136,0.1891$\pm$0.0645,2.6103$\pm$0.3383,0.0374$\pm$0.0422,0.6459$\pm$1.7028
V12,RRc,0.32557,V,0.187$\pm$0.0089,4.1515$\pm$0.0479,0.0393$\pm$0.0095,5.8725$\pm$0.211,0.0302$\pm$0.0092,0.0$\pm$0.2892,0.0235$\pm$0.009,5.7554$\pm$0.3584
V12,RRc,0.32557,B,0.236$\pm$0.0118,4.1269$\pm$0.0471,0.0354$\pm$0.0115,6.2832$\pm$0.3134,0.0327$\pm$0.0115,5.9486$\pm$0.344,0.0217$\pm$0.0111,5.4938$\pm$0.509
V12,RRc,0.32557,R,1.3795$\pm$3.4704,5.991$\pm$0.3559,0.9352$\pm$2.4414,4.0876$\pm$0.8829,0.6289$\pm$1.2736,2.2268$\pm$1.1448,0.3462$\pm$0.3891,0.341$\pm$0.8741
V12,RRc,0.32557,I,0.0898$\pm$0.0174,4.2813$\pm$0.1745,0.0111$\pm$0.0195,0.0$\pm$1.2892,0.0023$\pm$0.0192,0.0$\pm$6.7669,0.0463$\pm$0.016,5.6735$\pm$0.4088
V13,RRd,0.3235,I,0.258$\pm$0.0001,4.2374$\pm$0.0005,0.034$\pm$0.0001,5.4611$\pm$0.0036,0.0168$\pm$0.0001,0.595$\pm$0.0074,0.0081$\pm$0.0001,2.1645$\pm$0.0152
V13,RRd,0.3235,U,0.4028$\pm$0.0002,4.5193$\pm$0.0006,0.0647$\pm$0.0002,5.6878$\pm$0.0036,0.0265$\pm$0.0002,0.8977$\pm$0.0087,0.013$\pm$0.0002,2.4851$\pm$0.0177
V13,RRd,0.3235,B,0.4364$\pm$0.0001,4.167$\pm$0.0002,0.0587$\pm$0.0001,5.2138$\pm$0.0013,0.0273$\pm$0.0001,6.2315$\pm$0.0028,0.0102$\pm$0.0001,0.9943$\pm$0.0074
V13,RRd,0.3235,V,0.3779$\pm$0.0001,4.167$\pm$0.0002,0.0508$\pm$0.0001,5.2138$\pm$0.0013,0.0236$\pm$0.0001,6.2315$\pm$0.0028,0.0089$\pm$0.0001,0.9943$\pm$0.0074
V13,RRd,0.3235,R,0.273$\pm$0.0002,4.8582$\pm$0.0006,0.0281$\pm$0.0002,0.3181$\pm$0.0056,0.0142$\pm$0.0002,2.5917$\pm$0.0112,0.0053$\pm$0.0002,4.5954$\pm$0.0301
V14,RRab,0.6359,B,0.4832$\pm$0.0005,3.9944$\pm$0.0011,0.2167$\pm$0.0005,3.967$\pm$0.0025,0.1387$\pm$0.0005,4.3639$\pm$0.0039,0.0708$\pm$0.0005,4.8118$\pm$0.0076
V14,RRab,0.6359,U,0.4542$\pm$0.0025,4.076$\pm$0.0054,0.2095$\pm$0.0025,4.0792$\pm$0.0118,0.1554$\pm$0.0025,4.3643$\pm$0.0159,0.1024$\pm$0.0025,4.7551$\pm$0.0241
V14,RRab,0.6359,V,0.3667$\pm$0.0006,3.9807$\pm$0.0015,0.1676$\pm$0.0006,3.9591$\pm$0.0033,0.1108$\pm$0.0006,4.336$\pm$0.005,0.0653$\pm$0.0006,4.7375$\pm$0.0084
V14,RRab,0.6359,R,0.2926$\pm$0.0015,4.2521$\pm$0.0051,0.1361$\pm$0.0015,4.6106$\pm$0.0111,0.1053$\pm$0.0015,5.2558$\pm$0.0143,0.0693$\pm$0.0015,6.0251$\pm$0.0218
V14,RRab,0.6359,I,0.1998$\pm$0.0004,3.7403$\pm$0.0018,0.0918$\pm$0.0004,3.9843$\pm$0.0039,0.0598$\pm$0.0004,4.4391$\pm$0.006,0.0306$\pm$0.0004,5.0127$\pm$0.0117
V15,RRab,0.53009,U,0.3495$\pm$0.0005,4.1277$\pm$0.0013,0.1542$\pm$0.0005,4.4107$\pm$0.003,0.0957$\pm$0.0005,4.9946$\pm$0.0048,0.0475$\pm$0.0005,5.7028$\pm$0.0097
V15,RRab,0.53009,R,0.3076$\pm$0.0014,4.2641$\pm$0.0045,0.1451$\pm$0.0014,4.6397$\pm$0.0095,0.1114$\pm$0.0014,5.325$\pm$0.0124,0.0688$\pm$0.0014,6.0976$\pm$0.02
V15,RRab,0.53009,V,0.2983$\pm$0.0012,4.2655$\pm$0.0039,0.1361$\pm$0.0012,4.4951$\pm$0.0085,0.0989$\pm$0.0012,5.094$\pm$0.0117,0.0625$\pm$0.0012,5.7775$\pm$0.0185
V15,RRab,0.53009,B,0.4267$\pm$0.0005,4.1807$\pm$0.0011,0.1914$\pm$0.0005,4.3397$\pm$0.0025,0.1225$\pm$0.0005,4.923$\pm$0.0039,0.0626$\pm$0.0005,5.5573$\pm$0.0076
V15,RRab,0.53009,I,0.2318$\pm$0.0015,4.1862$\pm$0.0065,0.1085$\pm$0.0015,4.5916$\pm$0.0139,0.0854$\pm$0.0015,5.1965$\pm$0.0176,0.0579$\pm$0.0015,5.8973$\pm$0.026
V16,RRab,0.51149,V,0.3987$\pm$0.0017,4.1165$\pm$0.0043,0.1818$\pm$0.0017,4.1675$\pm$0.0095,0.1327$\pm$0.0017,4.5945$\pm$0.013,0.0828$\pm$0.0017,5.0217$\pm$0.0209
V16,RRab,0.51149,B,0.552$\pm$0.0006,4.1487$\pm$0.0011,0.2476$\pm$0.0006,4.2757$\pm$0.0025,0.1584$\pm$0.0006,4.827$\pm$0.0039,0.0809$\pm$0.0006,5.4293$\pm$0.0076
V16,RRab,0.51149,I,0.2678$\pm$0.0017,4.045$\pm$0.0065,0.1254$\pm$0.0017,4.3093$\pm$0.0139,0.0987$\pm$0.0017,4.7729$\pm$0.0176,0.0669$\pm$0.0017,5.3326$\pm$0.026
V16,RRab,0.51149,R,0.3386$\pm$0.0016,3.9377$\pm$0.0048,0.1619$\pm$0.0016,3.9746$\pm$0.0101,0.1203$\pm$0.0016,4.2923$\pm$0.0135,0.0725$\pm$0.0016,4.6677$\pm$0.0225
V16,RRab,0.51149,U,0.506$\pm$0.0028,4.0449$\pm$0.0054,0.2334$\pm$0.0028,4.017$\pm$0.0118,0.1731$\pm$0.0028,4.2709$\pm$0.0159,0.1141$\pm$0.0028,4.6306$\pm$0.0241
V17,RRab,0.57616,I,0.1375$\pm$0.0009,3.5578$\pm$0.0065,0.0644$\pm$0.0009,3.335$\pm$0.0139,0.0506$\pm$0.0009,3.3115$\pm$0.0176,0.0343$\pm$0.0009,3.384$\pm$0.026
V17,RRab,0.57616,R,0.1962$\pm$0.0002,3.847$\pm$0.0012,0.0694$\pm$0.0002,4.173$\pm$0.0033,0.0358$\pm$0.0002,4.8424$\pm$0.0064,0.0137$\pm$0.0002,5.5821$\pm$0.0168
V17,RRab,0.57616,V,0.2821$\pm$0.0002,4.0365$\pm$0.0006,0.1211$\pm$0.0002,4.1942$\pm$0.0013,0.0707$\pm$0.0002,4.7119$\pm$0.0022,0.0303$\pm$0.0002,5.3467$\pm$0.0051
V17,RRab,0.57616,B,0.3261$\pm$0.0004,4.0566$\pm$0.0012,0.1488$\pm$0.0004,4.2118$\pm$0.0026,0.0941$\pm$0.0004,4.7263$\pm$0.0041,0.049$\pm$0.0004,5.3074$\pm$0.0079
V17,RRab,0.57616,U,0.3249$\pm$0.0005,4.2521$\pm$0.0014,0.1396$\pm$0.0005,4.5671$\pm$0.0034,0.0848$\pm$0.0005,5.2474$\pm$0.0055,0.0428$\pm$0.0005,6.1251$\pm$0.011
V18,RRab,0.51645,I,0.1857$\pm$0.0007,4.1471$\pm$0.0038,0.0885$\pm$0.0007,4.5524$\pm$0.008,0.068$\pm$0.0007,5.1945$\pm$0.0104,0.0428$\pm$0.0007,5.9418$\pm$0.0165
V18,RRab,0.51645,U,0.4935$\pm$0.0027,4.0799$\pm$0.0054,0.2276$\pm$0.0027,4.0871$\pm$0.0118,0.1688$\pm$0.0027,4.3761$\pm$0.0159,0.1113$\pm$0.0027,4.7708$\pm$0.0241
V18,RRab,0.51645,B,0.3789$\pm$0.0017,4.3893$\pm$0.0045,0.1703$\pm$0.0017,4.6727$\pm$0.01,0.1236$\pm$0.0017,5.2915$\pm$0.0138,0.0771$\pm$0.0017,5.9733$\pm$0.0221
V18,RRab,0.51645,V,0.3328$\pm$0.0005,4.3885$\pm$0.0015,0.152$\pm$0.0005,4.7746$\pm$0.0033,0.1006$\pm$0.0005,5.5592$\pm$0.005,0.0592$\pm$0.0005,0.0852$\pm$0.0084
V18,RRab,0.51645,R,0.301$\pm$0.0018,4.1932$\pm$0.006,0.136$\pm$0.0018,4.4387$\pm$0.0133,0.1058$\pm$0.0018,4.8983$\pm$0.0171,0.0708$\pm$0.0018,5.5202$\pm$0.0255
V19,RRab,0.63197,V,0.1946$\pm$0.0001,4.0817$\pm$0.0007,0.0654$\pm$0.0001,4.3923$\pm$0.0021,0.03$\pm$0.0001,5.053$\pm$0.0045,0.0135$\pm$0.0001,5.9284$\pm$0.01
V19,RRab,0.63197,B,0.2331$\pm$0.0002,4.1851$\pm$0.001,0.0973$\pm$0.0002,4.4832$\pm$0.0023,0.0546$\pm$0.0002,5.1895$\pm$0.0041,0.0219$\pm$0.0002,6.0723$\pm$0.0103
V19,RRab,0.63197,R,0.151$\pm$0.0001,3.8814$\pm$0.0009,0.0643$\pm$0.0001,4.101$\pm$0.0021,0.0362$\pm$0.0001,4.6659$\pm$0.0037,0.0156$\pm$0.0001,5.38$\pm$0.0086
V19,RRab,0.63197,I,0.1105$\pm$0.0002,3.6215$\pm$0.0014,0.0478$\pm$0.0002,3.9659$\pm$0.0033,0.0276$\pm$0.0002,4.5504$\pm$0.0058,0.0109$\pm$0.0002,5.0711$\pm$0.0147
V19,RRab,0.63197,U,0.2483$\pm$0.0003,3.7624$\pm$0.0013,0.1095$\pm$0.0003,3.6801$\pm$0.003,0.068$\pm$0.0003,3.8987$\pm$0.0048,0.0337$\pm$0.0003,4.2416$\pm$0.0097
V20,RRab,0.49752,B,0.4561$\pm$0.0005,3.9527$\pm$0.0012,0.2081$\pm$0.0005,4.004$\pm$0.0026,0.1316$\pm$0.0005,4.4146$\pm$0.0041,0.0685$\pm$0.0005,4.8917$\pm$0.0079
V20,RRab,0.49752,U,0.3963$\pm$0.0015,4.3905$\pm$0.0039,0.1808$\pm$0.0015,4.7452$\pm$0.0085,0.1314$\pm$0.0015,5.4692$\pm$0.0117,0.083$\pm$0.0015,6.2778$\pm$0.0185
V20,RRab,0.49752,R,0.2543$\pm$0.0002,3.9235$\pm$0.0009,0.1082$\pm$0.0002,4.1851$\pm$0.0021,0.0609$\pm$0.0002,4.7919$\pm$0.0037,0.0262$\pm$0.0002,5.548$\pm$0.0086
V20,RRab,0.49752,I,0.2057$\pm$0.0004,3.4663$\pm$0.0018,0.1006$\pm$0.0004,3.4584$\pm$0.0037,0.0663$\pm$0.0004,3.7095$\pm$0.0056,0.0375$\pm$0.0004,4.0406$\pm$0.0099
V20,RRab,0.49752,V,0.4658$\pm$0.0009,3.8729$\pm$0.002,0.2235$\pm$0.0009,3.8214$\pm$0.0042,0.1439$\pm$0.0009,4.1292$\pm$0.0065,0.0817$\pm$0.0009,4.5276$\pm$0.0115
V21,RRab,0.51367,I,0.1464$\pm$0.0009,3.9501$\pm$0.0065,0.0685$\pm$0.0009,4.1195$\pm$0.0139,0.0539$\pm$0.0009,4.4882$\pm$0.0176,0.0366$\pm$0.0009,4.953$\pm$0.026
V21,RRab,0.51367,V,0.3133$\pm$0.0014,4.0895$\pm$0.0045,0.1408$\pm$0.0014,4.0732$\pm$0.01,0.1022$\pm$0.0014,4.3922$\pm$0.0138,0.0637$\pm$0.0014,4.7744$\pm$0.0221
V21,RRab,0.51367,U,0.3883$\pm$0.0004,3.8544$\pm$0.0011,0.1543$\pm$0.0004,3.7931$\pm$0.0027,0.0855$\pm$0.0004,4.0742$\pm$0.0048,0.0407$\pm$0.0004,4.4731$\pm$0.0102
V21,RRab,0.51367,R,0.1672$\pm$0.001,4.2936$\pm$0.006,0.0756$\pm$0.001,4.6396$\pm$0.0133,0.0588$\pm$0.001,5.1995$\pm$0.0171,0.0393$\pm$0.001,5.9219$\pm$0.0255
V21,RRab,0.51367,B,0.4149$\pm$0.0018,4.0242$\pm$0.0043,0.1892$\pm$0.0018,3.983$\pm$0.0095,0.1381$\pm$0.0018,4.3177$\pm$0.013,0.0861$\pm$0.0018,4.6527$\pm$0.0209
V22,RRab,0.48141,R,0.2121$\pm$0.0013,4.2936$\pm$0.006,0.0959$\pm$0.0013,4.6396$\pm$0.0133,0.0745$\pm$0.0013,5.1995$\pm$0.0171,0.0499$\pm$0.0013,5.9219$\pm$0.0255
V22,RRab,0.48141,I,0.2703$\pm$0.0002,4.0066$\pm$0.0009,0.0905$\pm$0.0002,4.6263$\pm$0.0026,0.0413$\pm$0.0002,5.3374$\pm$0.0058,0.0135$\pm$0.0002,6.2132$\pm$0.0177
V22,RRab,0.48141,V,0.4713$\pm$0.0009,4.3377$\pm$0.002,0.2261$\pm$0.0009,4.751$\pm$0.0042,0.1456$\pm$0.0009,5.5235$\pm$0.0065,0.0827$\pm$0.0009,0.1036$\pm$0.0115
V22,RRab,0.48141,B,0.4711$\pm$0.0021,4.1242$\pm$0.0046,0.2104$\pm$0.0021,4.1834$\pm$0.0102,0.1578$\pm$0.0021,4.5513$\pm$0.0136,0.0982$\pm$0.0021,5.0215$\pm$0.0219
V22,RRab,0.48141,U,0.4821$\pm$0.0005,4.4827$\pm$0.0011,0.1916$\pm$0.0005,5.0497$\pm$0.0027,0.1061$\pm$0.0005,5.9591$\pm$0.0048,0.0506$\pm$0.0005,0.7032$\pm$0.0102
V23,RRab,0.59538,I,0.1704$\pm$0.0002,3.8243$\pm$0.0011,0.0764$\pm$0.0002,4.22$\pm$0.0024,0.0469$\pm$0.0002,4.8467$\pm$0.0039,0.0226$\pm$0.0002,5.6359$\pm$0.008
V23,RRab,0.59538,R,0.1815$\pm$0.0007,4.0971$\pm$0.004,0.0878$\pm$0.0007,4.3529$\pm$0.0083,0.064$\pm$0.0007,4.9341$\pm$0.0114,0.0416$\pm$0.0007,5.5776$\pm$0.0175
V23,RRab,0.59538,V,0.2657$\pm$0.0008,4.1217$\pm$0.0031,0.1281$\pm$0.0008,4.259$\pm$0.0064,0.086$\pm$0.0008,4.786$\pm$0.0095,0.0532$\pm$0.0008,5.3438$\pm$0.0154
V23,RRab,0.59538,B,0.331$\pm$0.0012,4.1288$\pm$0.0035,0.1531$\pm$0.0012,4.2222$\pm$0.0076,0.11$\pm$0.0012,4.6996$\pm$0.0106,0.0674$\pm$0.0012,5.2221$\pm$0.0173
V23,RRab,0.59538,U,0.3994$\pm$0.0004,4.181$\pm$0.0011,0.1587$\pm$0.0004,4.4463$\pm$0.0027,0.0879$\pm$0.0004,5.054$\pm$0.0048,0.0419$\pm$0.0004,5.7796$\pm$0.0102
V24,RRab,0.6634,B,0.3883$\pm$0.0008,4.0545$\pm$0.002,0.1863$\pm$0.0008,4.1846$\pm$0.0042,0.1199$\pm$0.0008,4.6739$\pm$0.0065,0.0681$\pm$0.0008,5.2539$\pm$0.0115
V24,RRab,0.6634,U,0.375$\pm$0.0004,3.9789$\pm$0.0011,0.149$\pm$0.0004,4.0421$\pm$0.0027,0.0825$\pm$0.0004,4.4477$\pm$0.0048,0.0393$\pm$0.0004,4.9712$\pm$0.0102
V24,RRab,0.6634,V,0.294$\pm$0.0006,4.0318$\pm$0.002,0.1411$\pm$0.0006,4.1392$\pm$0.0042,0.0908$\pm$0.0006,4.6058$\pm$0.0065,0.0516$\pm$0.0006,5.1631$\pm$0.0115
V24,RRab,0.6634,I,0.1651$\pm$0.0002,3.6697$\pm$0.0014,0.0714$\pm$0.0002,4.0623$\pm$0.0033,0.0413$\pm$0.0002,4.695$\pm$0.0058,0.0162$\pm$0.0002,5.2639$\pm$0.0147
V24,RRab,0.6634,R,0.1469$\pm$0.0009,3.7948$\pm$0.006,0.0664$\pm$0.0009,3.6419$\pm$0.0133,0.0516$\pm$0.0009,3.703$\pm$0.0171,0.0346$\pm$0.0009,3.9265$\pm$0.0255
V25,RRab,0.48006,I,0.2236$\pm$0.0008,4.0536$\pm$0.0038,0.1066$\pm$0.0008,4.3655$\pm$0.008,0.0819$\pm$0.0008,4.9141$\pm$0.0104,0.0515$\pm$0.0008,5.568$\pm$0.0165
V25,RRab,0.48006,U,0.5072$\pm$0.0012,4.0322$\pm$0.0024,0.2326$\pm$0.0012,4.0361$\pm$0.0052,0.1649$\pm$0.0012,4.4105$\pm$0.0074,0.0989$\pm$0.0012,4.8894$\pm$0.0123
V25,RRab,0.48006,V,0.3887$\pm$0.0012,4.2852$\pm$0.0031,0.1874$\pm$0.0012,4.5861$\pm$0.0064,0.1258$\pm$0.0012,5.2767$\pm$0.0095,0.0778$\pm$0.0012,5.9981$\pm$0.0154
V25,RRab,0.48006,R,0.3558$\pm$0.0021,3.6653$\pm$0.006,0.1608$\pm$0.0021,3.3829$\pm$0.0133,0.125$\pm$0.0021,3.3146$\pm$0.0171,0.0837$\pm$0.0021,3.4086$\pm$0.0255
V25,RRab,0.48006,B,0.4502$\pm$0.002,3.8669$\pm$0.0044,0.2143$\pm$0.002,3.6972$\pm$0.0091,0.1528$\pm$0.002,3.907$\pm$0.0128,0.0964$\pm$0.002,4.1444$\pm$0.0203
V26,RRab,0.59774,I,0.2148$\pm$0.001,3.7923$\pm$0.0044,0.1057$\pm$0.001,3.9193$\pm$0.009,0.078$\pm$0.001,4.3428$\pm$0.0122,0.0506$\pm$0.001,4.7465$\pm$0.0189
V26,RRab,0.59774,R,0.2661$\pm$0.001,3.8311$\pm$0.0037,0.124$\pm$0.001,3.8201$\pm$0.0079,0.0922$\pm$0.001,4.1494$\pm$0.0106,0.0585$\pm$0.001,4.5704$\pm$0.0167
V26,RRab,0.59774,V,0.3108$\pm$0.0014,3.9866$\pm$0.0044,0.1479$\pm$0.0014,3.9366$\pm$0.0091,0.1054$\pm$0.0014,4.2662$\pm$0.0128,0.0665$\pm$0.0014,4.6233$\pm$0.0203
V26,RRab,0.59774,B,0.414$\pm$0.0018,4.0254$\pm$0.0043,0.1888$\pm$0.0018,3.9853$\pm$0.0095,0.1378$\pm$0.0018,4.3213$\pm$0.013,0.0859$\pm$0.0018,4.6574$\pm$0.0209
V26,RRab,0.59774,U,0.4117$\pm$0.0017,3.9866$\pm$0.0041,0.1877$\pm$0.0017,3.9098$\pm$0.0091,0.1377$\pm$0.0017,4.1981$\pm$0.0124,0.0908$\pm$0.0017,4.5883$\pm$0.0188
V27,RRab,0.57906,I,0.186$\pm$0.0008,3.6748$\pm$0.0041,0.0894$\pm$0.0008,3.7488$\pm$0.0086,0.0658$\pm$0.0008,4.0911$\pm$0.0117,0.0419$\pm$0.0008,4.4712$\pm$0.0183
V27,RRab,0.57906,R,0.2647$\pm$0.0016,4.146$\pm$0.006,0.1196$\pm$0.0016,4.3443$\pm$0.0133,0.093$\pm$0.0016,4.7567$\pm$0.0171,0.0622$\pm$0.0016,5.3314$\pm$0.0255
V27,RRab,0.57906,V,0.2991$\pm$0.0006,4.0232$\pm$0.002,0.1435$\pm$0.0006,4.1221$\pm$0.0042,0.0924$\pm$0.0006,4.5801$\pm$0.0065,0.0525$\pm$0.0006,5.1288$\pm$0.0115
V27,RRab,0.57906,U,0.379$\pm$0.0008,3.8918$\pm$0.0022,0.1764$\pm$0.0008,3.7953$\pm$0.0047,0.121$\pm$0.0008,4.0664$\pm$0.0069,0.0725$\pm$0.0008,4.409$\pm$0.0115
V27,RRab,0.57906,B,0.3839$\pm$0.0012,4.105$\pm$0.0031,0.1851$\pm$0.0012,4.2256$\pm$0.0064,0.1243$\pm$0.0012,4.736$\pm$0.0095,0.0768$\pm$0.0012,5.2771$\pm$0.0154
V28,RRab,0.47064,U,0.4346$\pm$0.0016,4.0061$\pm$0.0037,0.1932$\pm$0.0016,3.9353$\pm$0.0084,0.1434$\pm$0.0016,4.2346$\pm$0.0114,0.0913$\pm$0.0016,4.6181$\pm$0.0178
V28,RRab,0.47064,I,0.2451$\pm$0.0004,3.5878$\pm$0.0014,0.106$\pm$0.0004,3.8985$\pm$0.0033,0.0613$\pm$0.0004,4.4493$\pm$0.0058,0.0241$\pm$0.0004,4.9363$\pm$0.0147
V28,RRab,0.47064,R,0.2956$\pm$0.0003,3.7422$\pm$0.001,0.1328$\pm$0.0003,3.8119$\pm$0.0022,0.0802$\pm$0.0003,4.2219$\pm$0.0037,0.0421$\pm$0.0003,4.7216$\pm$0.007
V28,RRab,0.47064,V,0.3752$\pm$0.0008,3.8977$\pm$0.002,0.18$\pm$0.0008,3.8709$\pm$0.0042,0.1159$\pm$0.0008,4.2033$\pm$0.0065,0.0658$\pm$0.0008,4.6265$\pm$0.0115
V28,RRab,0.47064,B,0.4728$\pm$0.0021,3.9913$\pm$0.0044,0.225$\pm$0.0021,3.946$\pm$0.0091,0.1604$\pm$0.0021,4.2802$\pm$0.0128,0.1012$\pm$0.0021,4.642$\pm$0.0203
V29,RRab,0.47178,R,0.2699$\pm$0.0004,4.2671$\pm$0.0016,0.0985$\pm$0.0004,4.9593$\pm$0.0043,0.0589$\pm$0.0004,5.9824$\pm$0.0071,0.0225$\pm$0.0004,0.7529$\pm$0.0187
V29,RRab,0.47178,V,0.3405$\pm$0.0012,3.7698$\pm$0.0035,0.1574$\pm$0.0012,3.5042$\pm$0.0076,0.1132$\pm$0.0012,3.6226$\pm$0.0106,0.0693$\pm$0.0012,3.7861$\pm$0.0173
V29,RRab,0.47178,B,0.4656$\pm$0.0005,3.8246$\pm$0.0011,0.1969$\pm$0.0005,3.7824$\pm$0.0025,0.1118$\pm$0.0005,4.1568$\pm$0.0044,0.0482$\pm$0.0005,4.6745$\pm$0.0103
V29,RRab,0.47178,U,0.4033$\pm$0.0005,4.3907$\pm$0.0013,0.178$\pm$0.0005,4.9367$\pm$0.003,0.1104$\pm$0.0005,5.7837$\pm$0.0048,0.0548$\pm$0.0005,0.4717$\pm$0.0097
V29,RRab,0.47178,I,0.2057$\pm$0.0012,3.51$\pm$0.0057,0.0982$\pm$0.0012,3.2945$\pm$0.012,0.079$\pm$0.0012,3.3452$\pm$0.0149,0.0537$\pm$0.0012,3.4866$\pm$0.022
V30,RRab,0.51209,U,0.3642$\pm$0.0016,3.7609$\pm$0.0045,0.1637$\pm$0.0016,3.4161$\pm$0.01,0.1188$\pm$0.0016,3.4065$\pm$0.0138,0.0741$\pm$0.0016,3.46$\pm$0.0221
V30,RRab,0.51209,B,0.5318$\pm$0.0004,4.1279$\pm$0.0007,0.2044$\pm$0.0004,4.2945$\pm$0.0018,0.1078$\pm$0.0004,4.8237$\pm$0.0034,0.0431$\pm$0.0004,5.3592$\pm$0.0085
V30,RRab,0.51209,I,0.2253$\pm$0.0015,3.946$\pm$0.0065,0.1055$\pm$0.0015,4.1112$\pm$0.0139,0.083$\pm$0.0015,4.4759$\pm$0.0176,0.0563$\pm$0.0015,4.9365$\pm$0.026
V30,RRab,0.51209,R,0.3595$\pm$0.0006,4.1747$\pm$0.0016,0.127$\pm$0.0006,4.8292$\pm$0.0045,0.0591$\pm$0.0006,5.9865$\pm$0.0097,0.0246$\pm$0.0006,0.9813$\pm$0.0233
V30,RRab,0.51209,V,0.3646$\pm$0.0016,4.0667$\pm$0.0045,0.1638$\pm$0.0016,4.0276$\pm$0.01,0.1189$\pm$0.0016,4.3237$\pm$0.0138,0.0742$\pm$0.0016,4.683$\pm$0.0221
V31,RRab,0.58073,V,0.3913$\pm$0.0017,3.9778$\pm$0.0044,0.1862$\pm$0.0017,3.9189$\pm$0.0091,0.1328$\pm$0.0017,4.2396$\pm$0.0128,0.0838$\pm$0.0017,4.5879$\pm$0.0203
V31,RRab,0.58073,R,0.2717$\pm$0.001,4.2622$\pm$0.0037,0.1266$\pm$0.001,4.6824$\pm$0.0079,0.0941$\pm$0.001,5.4428$\pm$0.0106,0.0597$\pm$0.001,0.0118$\pm$0.0167
V31,RRab,0.58073,I,0.2282$\pm$0.0014,3.768$\pm$0.0059,0.109$\pm$0.0014,3.7966$\pm$0.0124,0.0841$\pm$0.0014,4.0698$\pm$0.0161,0.0562$\pm$0.0014,4.4317$\pm$0.024
V31,RRab,0.58073,B,0.5031$\pm$0.0008,4.1268$\pm$0.0015,0.2299$\pm$0.0008,4.2513$\pm$0.0033,0.152$\pm$0.0008,4.7743$\pm$0.005,0.0896$\pm$0.0008,5.3218$\pm$0.0084
V31,RRab,0.58073,U,0.5119$\pm$0.0022,4.4213$\pm$0.0042,0.2247$\pm$0.0022,4.812$\pm$0.0097,0.1589$\pm$0.0022,5.569$\pm$0.0137,0.1006$\pm$0.0022,0.15$\pm$0.0216
V32,RRab,0.49535,I,0.2261$\pm$0.0015,3.9481$\pm$0.0065,0.1059$\pm$0.0015,4.1156$\pm$0.0139,0.0833$\pm$0.0015,4.4824$\pm$0.0176,0.0565$\pm$0.0015,4.9452$\pm$0.026
V32,RRab,0.49535,U,0.3093$\pm$0.0017,3.7408$\pm$0.0054,0.1427$\pm$0.0017,3.4088$\pm$0.0118,0.1058$\pm$0.0017,3.3586$\pm$0.0159,0.0697$\pm$0.0017,3.4142$\pm$0.0241
V32,RRab,0.49535,B,0.4947$\pm$0.0022,4.0744$\pm$0.0045,0.2223$\pm$0.0022,4.043$\pm$0.01,0.1614$\pm$0.0022,4.3468$\pm$0.0138,0.1006$\pm$0.0022,4.7138$\pm$0.0221
V32,RRab,0.49535,R,0.207$\pm$0.0008,3.5961$\pm$0.004,0.1001$\pm$0.0008,3.351$\pm$0.0083,0.073$\pm$0.0008,3.4311$\pm$0.0114,0.0474$\pm$0.0008,3.5737$\pm$0.0175
V32,RRab,0.49535,V,0.3938$\pm$0.0018,4.0757$\pm$0.0045,0.177$\pm$0.0018,4.0456$\pm$0.01,0.1285$\pm$0.0018,4.3508$\pm$0.0138,0.0801$\pm$0.0018,4.7192$\pm$0.0221
V33,RRab,0.52525,B,0.4157$\pm$0.0006,4.3885$\pm$0.0015,0.1899$\pm$0.0006,4.7746$\pm$0.0033,0.1256$\pm$0.0006,5.5592$\pm$0.005,0.074$\pm$0.0006,0.0852$\pm$0.0084
V33,RRab,0.52525,U,0.3713$\pm$0.0018,4.3657$\pm$0.0048,0.172$\pm$0.0018,4.6667$\pm$0.0105,0.1283$\pm$0.0018,5.3045$\pm$0.014,0.0826$\pm$0.0018,6.0006$\pm$0.0218
V33,RRab,0.52525,V,0.4169$\pm$0.0003,4.5189$\pm$0.0007,0.1402$\pm$0.0003,5.2668$\pm$0.0021,0.0643$\pm$0.0003,0.0815$\pm$0.0045,0.0289$\pm$0.0003,1.3943$\pm$0.01
V33,RRab,0.52525,R,0.22$\pm$0.0008,4.2998$\pm$0.0037,0.1025$\pm$0.0008,4.7575$\pm$0.0079,0.0762$\pm$0.0008,5.5555$\pm$0.0106,0.0484$\pm$0.0008,0.1621$\pm$0.0167
V33,RRab,0.52525,I,0.2671$\pm$0.0002,4.3615$\pm$0.0009,0.0894$\pm$0.0002,5.336$\pm$0.0026,0.0408$\pm$0.0002,0.1188$\pm$0.0058,0.0134$\pm$0.0002,1.3494$\pm$0.0177
V34,RRab,0.5591,V,0.2925$\pm$0.0002,4.0488$\pm$0.0006,0.1256$\pm$0.0002,4.2187$\pm$0.0013,0.0733$\pm$0.0002,4.7487$\pm$0.0022,0.0314$\pm$0.0002,5.3958$\pm$0.0051
V34,RRab,0.5591,B,0.3832$\pm$0.0003,4.0587$\pm$0.0007,0.1473$\pm$0.0003,4.1559$\pm$0.0018,0.0777$\pm$0.0003,4.6158$\pm$0.0034,0.0311$\pm$0.0003,5.0821$\pm$0.0085
V34,RRab,0.5591,U,0.2575$\pm$0.0014,4.158$\pm$0.0054,0.1188$\pm$0.0014,4.2433$\pm$0.0118,0.0881$\pm$0.0014,4.6103$\pm$0.0159,0.058$\pm$0.0014,5.0831$\pm$0.0241
V34,RRab,0.5591,R,0.2708$\pm$0.0002,4.4179$\pm$0.0009,0.1153$\pm$0.0002,5.174$\pm$0.0021,0.0649$\pm$0.0002,6.2754$\pm$0.0037,0.0279$\pm$0.0002,1.2428$\pm$0.0086
V34,RRab,0.5591,I,0.1425$\pm$0.0009,3.7899$\pm$0.0065,0.0667$\pm$0.0009,3.7991$\pm$0.0139,0.0525$\pm$0.0009,4.0077$\pm$0.0176,0.0356$\pm$0.0009,4.3123$\pm$0.026
V35,RRab,0.52976,B,0.4646$\pm$0.002,4.1355$\pm$0.0044,0.2211$\pm$0.002,4.2344$\pm$0.0091,0.1577$\pm$0.002,4.7129$\pm$0.0128,0.0995$\pm$0.002,5.2189$\pm$0.0203
V35,RRab,0.52976,R,0.24$\pm$0.0013,3.9271$\pm$0.0054,0.1121$\pm$0.0013,3.9479$\pm$0.0116,0.0875$\pm$0.0013,4.2469$\pm$0.0148,0.0583$\pm$0.0013,4.6546$\pm$0.0223
V35,RRab,0.52976,I,0.2359$\pm$0.0003,3.6105$\pm$0.0014,0.1033$\pm$0.0003,3.7767$\pm$0.0032,0.0652$\pm$0.0003,4.198$\pm$0.0051,0.0322$\pm$0.0003,4.8027$\pm$0.0103
V35,RRab,0.52976,U,0.502$\pm$0.0005,4.4827$\pm$0.0011,0.1995$\pm$0.0005,5.0497$\pm$0.0027,0.1105$\pm$0.0005,5.9591$\pm$0.0048,0.0526$\pm$0.0005,0.7032$\pm$0.0102
V35,RRab,0.52976,V,0.3868$\pm$0.0012,4.0574$\pm$0.0031,0.1865$\pm$0.0012,4.1304$\pm$0.0064,0.1252$\pm$0.0012,4.5932$\pm$0.0095,0.0774$\pm$0.0012,5.0867$\pm$0.0154
V36,RRab,0.54559,R,0.1828$\pm$0.001,3.9975$\pm$0.0054,0.0854$\pm$0.001,4.0888$\pm$0.0116,0.0666$\pm$0.001,4.4582$\pm$0.0148,0.0444$\pm$0.001,4.9364$\pm$0.0223
V36,RRab,0.54559,V,0.3637$\pm$0.0009,4.3207$\pm$0.0025,0.164$\pm$0.0009,4.6011$\pm$0.0056,0.1172$\pm$0.0009,5.2284$\pm$0.0078,0.0706$\pm$0.0009,5.9661$\pm$0.0129
V36,RRab,0.54559,B,0.4621$\pm$0.0012,4.3262$\pm$0.0025,0.2085$\pm$0.0012,4.6122$\pm$0.0056,0.149$\pm$0.0012,5.2449$\pm$0.0078,0.0897$\pm$0.0012,5.9882$\pm$0.0129
V36,RRab,0.54559,U,0.509$\pm$0.0022,4.2234$\pm$0.0042,0.2234$\pm$0.0022,4.4163$\pm$0.0097,0.158$\pm$0.0022,4.9753$\pm$0.0137,0.1001$\pm$0.0022,5.6416$\pm$0.0216
V36,RRab,0.54559,I,0.2416$\pm$0.0014,4.0531$\pm$0.0059,0.1154$\pm$0.0014,4.3669$\pm$0.0124,0.0891$\pm$0.0014,4.9253$\pm$0.0161,0.0595$\pm$0.0014,5.5724$\pm$0.024
V37,RRc,0.32664,I,0.1437$\pm$0.0105,3.9527$\pm$0.0639,0.03$\pm$0.0104,5.0183$\pm$0.3108,0.0254$\pm$0.0094,6.2832$\pm$0.4048,0.0061$\pm$0.0096,1.7384$\pm$1.6371
V37,RRc,0.32664,R,1.2009$\pm$12.4677,3.3858$\pm$5.4131,1.0253$\pm$8.6375,4.7515$\pm$5.1628,0.587$\pm$3.9358,6.2832$\pm$6.2945,0.327$\pm$1.6194,1.5377$\pm$3.8292
V37,RRc,0.32664,B,0.3005$\pm$0.008,3.9615$\pm$0.0248,0.0102$\pm$0.0077,0.0$\pm$0.7901,0.0175$\pm$0.0076,5.1498$\pm$0.4583,0.015$\pm$0.0077,5.0281$\pm$0.4656
V37,RRc,0.32664,U,0.3218$\pm$0.021,4.3994$\pm$0.0446,0.0074$\pm$0.0151,1.0523$\pm$2.4102,0.0445$\pm$0.0154,6.216$\pm$0.3259,0.0532$\pm$0.0168,2.9345$\pm$0.2195
V37,RRc,0.32664,V,0.249$\pm$0.0084,3.9692$\pm$0.0252,0.0216$\pm$0.0065,4.7515$\pm$0.3599,0.0099$\pm$0.0074,6.0508$\pm$0.6631,0.0058$\pm$0.0066,6.2832$\pm$1.0922
V38,RRab,0.55801,B,0.3676$\pm$0.0004,4.1454$\pm$0.0011,0.1649$\pm$0.0004,4.2691$\pm$0.0025,0.1055$\pm$0.0004,4.8171$\pm$0.0039,0.0539$\pm$0.0004,5.416$\pm$0.0076
V38,RRab,0.55801,V,0.2809$\pm$0.0003,4.0495$\pm$0.0011,0.1188$\pm$0.0003,4.2322$\pm$0.0025,0.0675$\pm$0.0003,4.8315$\pm$0.0044,0.0291$\pm$0.0003,5.5742$\pm$0.0103
V38,RRab,0.55801,R,0.2063$\pm$0.0003,4.4382$\pm$0.0016,0.0753$\pm$0.0003,5.3014$\pm$0.0043,0.045$\pm$0.0003,0.2124$\pm$0.0071,0.0172$\pm$0.0003,1.4371$\pm$0.0187
V38,RRab,0.55801,I,0.2064$\pm$0.0002,3.8049$\pm$0.0009,0.0691$\pm$0.0002,4.2229$\pm$0.0026,0.0315$\pm$0.0002,4.7323$\pm$0.0058,0.0103$\pm$0.0002,5.4064$\pm$0.0177
V38,RRab,0.55801,U,0.4414$\pm$0.0012,4.3162$\pm$0.0026,0.2058$\pm$0.0012,4.6099$\pm$0.0056,0.15$\pm$0.0012,5.1984$\pm$0.0077,0.0856$\pm$0.0012,5.8939$\pm$0.0135
V39,RRab,0.58707,I,0.1772$\pm$0.0004,3.546$\pm$0.002,0.0831$\pm$0.0004,3.6326$\pm$0.0043,0.0544$\pm$0.0004,3.9568$\pm$0.0066,0.0292$\pm$0.0004,4.3367$\pm$0.0122
V39,RRab,0.58707,B,0.3228$\pm$0.0007,4.0196$\pm$0.002,0.1549$\pm$0.0007,4.1147$\pm$0.0042,0.0997$\pm$0.0007,4.5691$\pm$0.0065,0.0566$\pm$0.0007,5.1142$\pm$0.0115
V39,RRab,0.58707,V,0.2529$\pm$0.0005,4.0361$\pm$0.002,0.1213$\pm$0.0005,4.1477$\pm$0.0042,0.0781$\pm$0.0005,4.6186$\pm$0.0065,0.0444$\pm$0.0005,5.1802$\pm$0.0115
V39,RRab,0.58707,R,0.1631$\pm$0.0002,3.7163$\pm$0.0012,0.0697$\pm$0.0002,3.8738$\pm$0.0028,0.0405$\pm$0.0002,4.3742$\pm$0.0048,0.0166$\pm$0.0002,4.9175$\pm$0.0116
V39,RRab,0.58707,U,0.2715$\pm$0.0004,3.7531$\pm$0.0014,0.1167$\pm$0.0004,3.569$\pm$0.0034,0.0709$\pm$0.0004,3.7502$\pm$0.0055,0.0358$\pm$0.0004,4.1288$\pm$0.011
V40,RRab,0.55154,B,0.4254$\pm$0.0015,4.0397$\pm$0.0036,0.1941$\pm$0.0015,4.0593$\pm$0.0079,0.1389$\pm$0.0015,4.4266$\pm$0.011,0.0874$\pm$0.0015,4.8837$\pm$0.0176
V40,RRab,0.55154,V,0.3333$\pm$0.0012,4.0272$\pm$0.0036,0.1521$\pm$0.0012,4.0344$\pm$0.0079,0.1088$\pm$0.0012,4.3893$\pm$0.011,0.0685$\pm$0.0012,4.834$\pm$0.0176
V40,RRab,0.55154,I,0.1949$\pm$0.001,3.786$\pm$0.0053,0.0926$\pm$0.001,3.8732$\pm$0.0111,0.0701$\pm$0.001,4.1893$\pm$0.0146,0.0469$\pm$0.001,4.6214$\pm$0.0219
V40,RRab,0.55154,R,0.3157$\pm$0.0005,3.874$\pm$0.0017,0.1506$\pm$0.0005,4.0269$\pm$0.0035,0.0955$\pm$0.0005,4.4403$\pm$0.0055,0.049$\pm$0.0005,4.8932$\pm$0.0106
V40,RRab,0.55154,U,0.424$\pm$0.0019,4.2179$\pm$0.0045,0.1905$\pm$0.0019,4.33$\pm$0.01,0.1383$\pm$0.0019,4.7774$\pm$0.0138,0.0862$\pm$0.0019,5.2879$\pm$0.0221
V41,RRab,0.48509,I,0.1953$\pm$0.0009,4.0874$\pm$0.0044,0.0909$\pm$0.0009,4.3968$\pm$0.0095,0.0702$\pm$0.0009,4.9088$\pm$0.0123,0.0443$\pm$0.0009,5.5325$\pm$0.0195
V41,RRab,0.48509,U,0.5001$\pm$0.0015,4.0144$\pm$0.0031,0.2411$\pm$0.0015,4.0444$\pm$0.0064,0.1619$\pm$0.0015,4.4641$\pm$0.0095,0.1001$\pm$0.0015,4.9146$\pm$0.0154
V41,RRab,0.48509,R,0.3587$\pm$0.0006,4.4382$\pm$0.0016,0.1309$\pm$0.0006,5.3014$\pm$0.0043,0.0783$\pm$0.0006,0.2124$\pm$0.0071,0.0298$\pm$0.0006,1.4371$\pm$0.0187
V41,RRab,0.48509,B,0.5349$\pm$0.0024,4.0415$\pm$0.0046,0.2389$\pm$0.0024,4.0179$\pm$0.0102,0.1791$\pm$0.0024,4.3031$\pm$0.0136,0.1115$\pm$0.0024,4.6905$\pm$0.0219
V41,RRab,0.48509,V,0.4525$\pm$0.0003,4.2844$\pm$0.0007,0.1739$\pm$0.0003,4.6074$\pm$0.0018,0.0917$\pm$0.0003,5.2931$\pm$0.0034,0.0367$\pm$0.0003,5.9851$\pm$0.0085
V42,RRab,0.59008,U,0.4284$\pm$0.0023,4.2647$\pm$0.0054,0.1976$\pm$0.0023,4.4567$\pm$0.0118,0.1465$\pm$0.0023,4.9304$\pm$0.0159,0.0966$\pm$0.0023,5.51$\pm$0.0241
V42,RRab,0.59008,I,0.246$\pm$0.0011,4.0662$\pm$0.0044,0.121$\pm$0.0011,4.4671$\pm$0.009,0.0894$\pm$0.0011,5.1645$\pm$0.0122,0.058$\pm$0.0011,5.8422$\pm$0.0189
V42,RRab,0.59008,B,0.4788$\pm$0.0022,4.1157$\pm$0.0045,0.2152$\pm$0.0022,4.1256$\pm$0.01,0.1562$\pm$0.0022,4.4707$\pm$0.0138,0.0974$\pm$0.0022,4.8791$\pm$0.0221
V42,RRab,0.59008,R,0.2301$\pm$0.0003,3.7163$\pm$0.0012,0.0984$\pm$0.0003,3.8738$\pm$0.0028,0.0571$\pm$0.0003,4.3742$\pm$0.0048,0.0234$\pm$0.0003,4.9175$\pm$0.0116
V42,RRab,0.59008,V,0.3814$\pm$0.0004,4.1318$\pm$0.0011,0.1711$\pm$0.0004,4.2419$\pm$0.0025,0.1095$\pm$0.0004,4.7763$\pm$0.0039,0.0559$\pm$0.0004,5.3616$\pm$0.0076
V43,RRab,0.54052,B,0.4786$\pm$0.0022,4.2541$\pm$0.0045,0.2151$\pm$0.0022,4.4024$\pm$0.01,0.1561$\pm$0.0022,4.8859$\pm$0.0138,0.0973$\pm$0.0022,5.4326$\pm$0.0221
V43,RRab,0.54052,V,0.3602$\pm$0.0016,4.1805$\pm$0.0044,0.1714$\pm$0.0016,4.3244$\pm$0.0091,0.1222$\pm$0.0016,4.8478$\pm$0.0128,0.0771$\pm$0.0016,5.3988$\pm$0.0203
V43,RRab,0.54052,R,0.2777$\pm$0.001,4.0526$\pm$0.0037,0.1293$\pm$0.001,4.2631$\pm$0.0079,0.0962$\pm$0.001,4.8139$\pm$0.0106,0.061$\pm$0.001,5.4565$\pm$0.0167
V43,RRab,0.54052,I,0.2166$\pm$0.0013,4.0332$\pm$0.0059,0.1034$\pm$0.0013,4.3271$\pm$0.0124,0.0799$\pm$0.0013,4.8656$\pm$0.0161,0.0534$\pm$0.0013,5.4927$\pm$0.024
V43,RRab,0.54052,U,0.4897$\pm$0.0019,4.1444$\pm$0.0039,0.2234$\pm$0.0019,4.253$\pm$0.0085,0.1624$\pm$0.0019,4.7309$\pm$0.0117,0.1025$\pm$0.0019,5.2934$\pm$0.0185
V44,RRd,0.3681,I,0.2692$\pm$0.0001,4.7774$\pm$0.0005,0.0355$\pm$0.0001,0.258$\pm$0.0036,0.0175$\pm$0.0001,2.2151$\pm$0.0074,0.0085$\pm$0.0001,4.3246$\pm$0.0152
V44,RRd,0.3681,U,0.4203$\pm$0.0002,4.8147$\pm$0.0006,0.0676$\pm$0.0002,6.2786$\pm$0.0036,0.0276$\pm$0.0002,1.7838$\pm$0.0087,0.0136$\pm$0.0002,3.6666$\pm$0.0177
V44,RRd,0.3681,B,0.4553$\pm$0.0001,4.49$\pm$0.0002,0.0612$\pm$0.0001,5.8599$\pm$0.0013,0.0285$\pm$0.0001,0.9175$\pm$0.0028,0.0107$\pm$0.0001,2.2865$\pm$0.0074
V44,RRd,0.3681,V,0.3944$\pm$0.0001,4.5292$\pm$0.0002,0.053$\pm$0.0001,5.9383$\pm$0.0013,0.0247$\pm$0.0001,1.0351$\pm$0.0028,0.0093$\pm$0.0001,2.4433$\pm$0.0074
V44,RRd,0.3681,R,0.2848$\pm$0.0002,4.8582$\pm$0.0006,0.0293$\pm$0.0002,0.3181$\pm$0.0056,0.0148$\pm$0.0002,2.5917$\pm$0.0112,0.0055$\pm$0.0002,4.5954$\pm$0.0301
V45,RRab,0.53691,B,0.369$\pm$0.0007,4.3377$\pm$0.002,0.177$\pm$0.0007,4.751$\pm$0.0042,0.114$\pm$0.0007,5.5235$\pm$0.0065,0.0647$\pm$0.0007,0.1036$\pm$0.0115
V45,RRab,0.53691,V,0.3377$\pm$0.0004,4.4529$\pm$0.0011,0.1429$\pm$0.0004,5.039$\pm$0.0025,0.0811$\pm$0.0004,6.0417$\pm$0.0044,0.035$\pm$0.0004,0.9046$\pm$0.0103
V45,RRab,0.53691,R,0.3083$\pm$0.0005,4.4924$\pm$0.0016,0.1089$\pm$0.0005,5.4645$\pm$0.0045,0.0507$\pm$0.0005,0.6563$\pm$0.0097,0.0211$\pm$0.0005,2.252$\pm$0.0233
V45,RRab,0.53691,I,0.1964$\pm$0.0004,4.1744$\pm$0.002,0.0921$\pm$0.0004,4.8893$\pm$0.0043,0.0603$\pm$0.0004,5.8418$\pm$0.0066,0.0324$\pm$0.0004,0.5667$\pm$0.0122
V45,RRab,0.53691,U,0.3345$\pm$0.0018,3.8951$\pm$0.0054,0.1543$\pm$0.0018,3.7173$\pm$0.0118,0.1144$\pm$0.0018,3.8215$\pm$0.0159,0.0754$\pm$0.0018,4.0313$\pm$0.0241
V46,RRab,0.61339,I,0.1347$\pm$0.0002,3.7418$\pm$0.0014,0.059$\pm$0.0002,4.0392$\pm$0.0032,0.0372$\pm$0.0002,4.5918$\pm$0.0051,0.0184$\pm$0.0002,5.3278$\pm$0.0103
V46,RRab,0.61339,B,0.2772$\pm$0.0003,4.043$\pm$0.001,0.1157$\pm$0.0003,4.1991$\pm$0.0023,0.0649$\pm$0.0003,4.7634$\pm$0.0041,0.026$\pm$0.0003,5.5041$\pm$0.0103
V46,RRab,0.61339,V,0.2014$\pm$0.0002,4.0182$\pm$0.001,0.0841$\pm$0.0002,4.1495$\pm$0.0023,0.0471$\pm$0.0002,4.6889$\pm$0.0041,0.0189$\pm$0.0002,5.4048$\pm$0.0103
V46,RRab,0.61339,R,0.1461$\pm$0.0001,3.7896$\pm$0.0009,0.0622$\pm$0.0001,3.9174$\pm$0.0021,0.035$\pm$0.0001,4.3904$\pm$0.0037,0.0151$\pm$0.0001,5.0127$\pm$0.0086
V46,RRab,0.61339,U,0.2752$\pm$0.0012,4.4121$\pm$0.0042,0.1208$\pm$0.0012,4.7936$\pm$0.0097,0.0854$\pm$0.0012,5.5413$\pm$0.0137,0.0541$\pm$0.0012,0.1131$\pm$0.0216
V47,RRab,0.57257,V,0.3489$\pm$0.0002,4.1213$\pm$0.0007,0.1174$\pm$0.0002,4.4715$\pm$0.0021,0.0538$\pm$0.0002,5.1718$\pm$0.0045,0.0242$\pm$0.0002,6.0869$\pm$0.01
V47,RRab,0.57257,R,0.1906$\pm$0.0003,4.5322$\pm$0.0016,0.0673$\pm$0.0003,5.5442$\pm$0.0045,0.0313$\pm$0.0003,0.7758$\pm$0.0097,0.013$\pm$0.0003,2.4113$\pm$0.0233
V47,RRab,0.57257,B,0.4262$\pm$0.0003,3.9426$\pm$0.0007,0.1434$\pm$0.0003,4.114$\pm$0.0021,0.0658$\pm$0.0003,4.6356$\pm$0.0045,0.0295$\pm$0.0003,5.372$\pm$0.01
V47,RRab,0.57257,U,0.3698$\pm$0.0004,3.9754$\pm$0.0011,0.1469$\pm$0.0004,4.0351$\pm$0.0027,0.0814$\pm$0.0004,4.4372$\pm$0.0048,0.0388$\pm$0.0004,4.9571$\pm$0.0102
V47,RRab,0.57257,I,0.1906$\pm$0.0003,4.24$\pm$0.0018,0.0876$\pm$0.0003,4.9837$\pm$0.0039,0.057$\pm$0.0003,5.9382$\pm$0.006,0.0292$\pm$0.0003,0.7283$\pm$0.0117
V48,RRab,0.62784,B,0.24$\pm$0.0009,4.2088$\pm$0.0039,0.1095$\pm$0.0009,4.3819$\pm$0.0085,0.0796$\pm$0.0009,4.9242$\pm$0.0117,0.0503$\pm$0.0009,5.5511$\pm$0.0185
V48,RRab,0.62784,U,0.2479$\pm$0.0003,4.4827$\pm$0.0011,0.0985$\pm$0.0003,5.0497$\pm$0.0027,0.0546$\pm$0.0003,5.9591$\pm$0.0048,0.026$\pm$0.0003,0.7032$\pm$0.0102
V48,RRab,0.62784,V,0.1792$\pm$0.0008,4.1894$\pm$0.0046,0.08$\pm$0.0008,4.3138$\pm$0.0102,0.06$\pm$0.0008,4.747$\pm$0.0136,0.0374$\pm$0.0008,5.2823$\pm$0.0219
V48,RRab,0.62784,R,0.1664$\pm$0.0003,4.4557$\pm$0.0016,0.0588$\pm$0.0003,5.3912$\pm$0.0045,0.0273$\pm$0.0003,0.5464$\pm$0.0097,0.0114$\pm$0.0003,2.1054$\pm$0.0233
V48,RRab,0.62784,I,0.1228$\pm$0.0006,3.8364$\pm$0.0053,0.0583$\pm$0.0006,3.9739$\pm$0.0111,0.0442$\pm$0.0006,4.3404$\pm$0.0146,0.0295$\pm$0.0006,4.8228$\pm$0.0219
V49,RRab,0.54821,U,0.3819$\pm$0.0017,3.702$\pm$0.0044,0.1817$\pm$0.0017,3.3674$\pm$0.0091,0.1296$\pm$0.0017,3.4124$\pm$0.0128,0.0818$\pm$0.0017,3.4849$\pm$0.0203
V49,RRab,0.54821,B,0.4943$\pm$0.0003,3.8906$\pm$0.0007,0.1663$\pm$0.0003,4.0102$\pm$0.0021,0.0763$\pm$0.0003,4.4798$\pm$0.0045,0.0342$\pm$0.0003,5.1642$\pm$0.01
V49,RRab,0.54821,V,0.3379$\pm$0.0015,3.7609$\pm$0.0045,0.1518$\pm$0.0015,3.4161$\pm$0.01,0.1102$\pm$0.0015,3.4065$\pm$0.0138,0.0687$\pm$0.0015,3.46$\pm$0.0221
V49,RRab,0.54821,R,0.2334$\pm$0.0004,3.7534$\pm$0.0017,0.1113$\pm$0.0004,3.7856$\pm$0.0035,0.0706$\pm$0.0004,4.0783$\pm$0.0055,0.0362$\pm$0.0004,4.4107$\pm$0.0106
V49,RRab,0.54821,I,0.204$\pm$0.0009,3.5316$\pm$0.0046,0.0974$\pm$0.0009,3.4098$\pm$0.0097,0.0731$\pm$0.0009,3.5719$\pm$0.0129,0.0487$\pm$0.0009,3.7906$\pm$0.0193
V50,RRab,0.5131,V,0.3999$\pm$0.0018,4.1107$\pm$0.0045,0.1797$\pm$0.0018,4.1156$\pm$0.01,0.1305$\pm$0.0018,4.4558$\pm$0.0138,0.0813$\pm$0.0018,4.8591$\pm$0.0221
V50,RRab,0.5131,R,0.2558$\pm$0.0011,3.6275$\pm$0.0043,0.1187$\pm$0.0011,3.3566$\pm$0.0093,0.0916$\pm$0.0011,3.3944$\pm$0.0121,0.0598$\pm$0.0011,3.5138$\pm$0.0186
V50,RRab,0.5131,I,0.1897$\pm$0.0008,3.4878$\pm$0.0044,0.0933$\pm$0.0008,3.3103$\pm$0.009,0.0689$\pm$0.0008,3.4293$\pm$0.0122,0.0447$\pm$0.0008,3.5286$\pm$0.0189
V50,RRab,0.5131,U,0.449$\pm$0.0024,3.8094$\pm$0.0054,0.2071$\pm$0.0024,3.5461$\pm$0.0118,0.1536$\pm$0.0024,3.5646$\pm$0.0159,0.1012$\pm$0.0024,3.6889$\pm$0.0241
V50,RRab,0.5131,B,0.454$\pm$0.002,3.8948$\pm$0.0045,0.204$\pm$0.002,3.6839$\pm$0.01,0.1481$\pm$0.002,3.8082$\pm$0.0138,0.0923$\pm$0.002,3.9957$\pm$0.0221
V51,RRab,0.58397,B,0.3913$\pm$0.0004,4.2923$\pm$0.0011,0.1755$\pm$0.0004,4.5628$\pm$0.0025,0.1123$\pm$0.0004,5.2576$\pm$0.0039,0.0574$\pm$0.0004,6.0034$\pm$0.0076
V51,RRab,0.58397,V,0.289$\pm$0.0006,4.223$\pm$0.002,0.1386$\pm$0.0006,4.5216$\pm$0.0042,0.0893$\pm$0.0006,5.1793$\pm$0.0065,0.0507$\pm$0.0006,5.9278$\pm$0.0115
V51,RRab,0.58397,R,0.2118$\pm$0.0003,4.2582$\pm$0.0017,0.101$\pm$0.0003,4.7952$\pm$0.0035,0.0641$\pm$0.0003,5.5928$\pm$0.0055,0.0329$\pm$0.0003,0.1468$\pm$0.0106
V51,RRab,0.58397,U,0.3907$\pm$0.0004,4.4656$\pm$0.0011,0.1552$\pm$0.0004,5.0155$\pm$0.0027,0.086$\pm$0.0004,5.9079$\pm$0.0048,0.041$\pm$0.0004,0.6349$\pm$0.0102
V51,RRab,0.58397,I,0.1918$\pm$0.0008,4.1334$\pm$0.0041,0.0921$\pm$0.0008,4.6661$\pm$0.0086,0.0678$\pm$0.0008,5.467$\pm$0.0117,0.0432$\pm$0.0008,0.0225$\pm$0.0183
V52,RRab,0.51624,I,0.2527$\pm$0.0014,3.8337$\pm$0.0057,0.1207$\pm$0.0014,3.9421$\pm$0.012,0.0971$\pm$0.0014,4.3165$\pm$0.0149,0.0659$\pm$0.0014,4.7817$\pm$0.022
V52,RRab,0.51624,R,0.2692$\pm$0.0003,4.2552$\pm$0.0012,0.0952$\pm$0.0003,4.9896$\pm$0.0033,0.0492$\pm$0.0003,6.0673$\pm$0.0064,0.0188$\pm$0.0003,0.9321$\pm$0.0168
V52,RRab,0.51624,V,0.4024$\pm$0.0003,3.8906$\pm$0.0007,0.1354$\pm$0.0003,4.0102$\pm$0.0021,0.0621$\pm$0.0003,4.4798$\pm$0.0045,0.0279$\pm$0.0003,5.1642$\pm$0.01
V52,RRab,0.51624,U,0.4373$\pm$0.0019,4.007$\pm$0.0042,0.1919$\pm$0.0019,3.9834$\pm$0.0097,0.1357$\pm$0.0019,4.326$\pm$0.0137,0.086$\pm$0.0019,4.7759$\pm$0.0216
V52,RRab,0.51624,B,0.559$\pm$0.0004,3.8906$\pm$0.0007,0.1881$\pm$0.0004,4.0102$\pm$0.0021,0.0863$\pm$0.0004,4.4798$\pm$0.0045,0.0387$\pm$0.0004,5.1642$\pm$0.01
V53,RRab,0.50488,R,0.1058$\pm$0.0002,4.5322$\pm$0.0016,0.0374$\pm$0.0002,5.5442$\pm$0.0045,0.0174$\pm$0.0002,0.7758$\pm$0.0097,0.0072$\pm$0.0002,2.4113$\pm$0.0233
V53,RRab,0.50488,V,0.1386$\pm$0.0005,4.3905$\pm$0.0039,0.0632$\pm$0.0005,4.7452$\pm$0.0085,0.046$\pm$0.0005,5.4692$\pm$0.0117,0.029$\pm$0.0005,6.2778$\pm$0.0185
V53,RRab,0.50488,B,0.1889$\pm$0.0002,4.491$\pm$0.001,0.0789$\pm$0.0002,5.0951$\pm$0.0023,0.0442$\pm$0.0002,6.1073$\pm$0.0041,0.0177$\pm$0.0002,1.0129$\pm$0.0103
V53,RRab,0.50488,U,0.1501$\pm$0.0008,4.3691$\pm$0.0054,0.0693$\pm$0.0008,4.6654$\pm$0.0118,0.0514$\pm$0.0008,5.2436$\pm$0.0159,0.0338$\pm$0.0008,5.9275$\pm$0.0241
V53,RRab,0.50488,I,0.1086$\pm$0.0001,4.3615$\pm$0.0009,0.0364$\pm$0.0001,5.336$\pm$0.0026,0.0166$\pm$0.0001,0.1188$\pm$0.0058,0.0054$\pm$0.0001,1.3494$\pm$0.0177
V54,RRab,0.5062,B,0.3322$\pm$0.0012,4.3421$\pm$0.0036,0.1516$\pm$0.0012,4.664$\pm$0.0079,0.1084$\pm$0.0012,5.3338$\pm$0.011,0.0683$\pm$0.0012,6.0932$\pm$0.0176
V54,RRab,0.5062,I,0.1838$\pm$0.0002,4.3615$\pm$0.0009,0.0615$\pm$0.0002,5.336$\pm$0.0026,0.0281$\pm$0.0002,0.1188$\pm$0.0058,0.0092$\pm$0.0002,1.3494$\pm$0.0177
V54,RRab,0.5062,R,0.2403$\pm$0.0009,4.2998$\pm$0.0037,0.1119$\pm$0.0009,4.7575$\pm$0.0079,0.0832$\pm$0.0009,5.5555$\pm$0.0106,0.0528$\pm$0.0009,0.1621$\pm$0.0167
V54,RRab,0.5062,V,0.2749$\pm$0.0003,4.4544$\pm$0.0011,0.1233$\pm$0.0003,4.8871$\pm$0.0025,0.0789$\pm$0.0003,5.7441$\pm$0.0039,0.0403$\pm$0.0003,0.3689$\pm$0.0076
V54,RRab,0.5062,U,0.3474$\pm$0.0004,4.4827$\pm$0.0011,0.138$\pm$0.0004,5.0497$\pm$0.0027,0.0765$\pm$0.0004,5.9591$\pm$0.0048,0.0364$\pm$0.0004,0.7032$\pm$0.0102
V55,RRab,0.52983,U,0.4176$\pm$0.0023,4.2731$\pm$0.0054,0.1926$\pm$0.0023,4.4734$\pm$0.0118,0.1429$\pm$0.0023,4.9556$\pm$0.0159,0.0941$\pm$0.0023,5.5435$\pm$0.0241
V55,RRab,0.52983,V,0.4004$\pm$0.0003,4.0164$\pm$0.0007,0.1347$\pm$0.0003,4.2617$\pm$0.0021,0.0618$\pm$0.0003,4.8571$\pm$0.0045,0.0277$\pm$0.0003,5.6672$\pm$0.01
V55,RRab,0.52983,R,0.3222$\pm$0.0005,4.1993$\pm$0.0016,0.1176$\pm$0.0005,4.8237$\pm$0.0043,0.0703$\pm$0.0005,5.7789$\pm$0.0071,0.0268$\pm$0.0005,0.4816$\pm$0.0187
V55,RRab,0.52983,I,0.2306$\pm$0.0014,4.0487$\pm$0.0059,0.1101$\pm$0.0014,4.358$\pm$0.0124,0.085$\pm$0.0014,4.912$\pm$0.0161,0.0568$\pm$0.0014,5.5545$\pm$0.024
V55,RRab,0.52983,B,0.4897$\pm$0.0003,4.0585$\pm$0.0007,0.1648$\pm$0.0003,4.3459$\pm$0.0021,0.0756$\pm$0.0003,4.9834$\pm$0.0045,0.0339$\pm$0.0003,5.8356$\pm$0.01
V56,RRc,0.3296,I,0.1563$\pm$0.0038,4.5033$\pm$0.0191,0.018$\pm$0.0036,5.9925$\pm$0.1767,0.0117$\pm$0.003,1.3731$\pm$0.3089,0.0094$\pm$0.0034,2.9554$\pm$0.3169
V56,RRc,0.3296,R,2.3402$\pm$inf,3.6504$\pm$inf,4.3051$\pm$inf,3.9639$\pm$inf,2.7291$\pm$inf,3.6064$\pm$inf,3.7915$\pm$inf,3.2246$\pm$inf
V56,RRc,0.3296,V,0.2452$\pm$0.004,4.6268$\pm$0.0185,0.0382$\pm$0.0042,6.2828$\pm$0.1148,0.029$\pm$0.0043,1.5074$\pm$0.1509,0.0179$\pm$0.0041,3.2343$\pm$0.2368
V56,RRc,0.3296,U,0.2213$\pm$0.0363,4.5641$\pm$0.1404,0.0597$\pm$0.0322,0.6107$\pm$0.3352,0.0439$\pm$0.0119,1.1527$\pm$0.7242,0.0158$\pm$0.0184,2.0146$\pm$0.8609
V56,RRc,0.3296,B,0.3084$\pm$0.0024,4.5757$\pm$0.0087,0.0381$\pm$0.0024,5.8719$\pm$0.0718,0.0276$\pm$0.0028,1.1141$\pm$0.0858,0.0101$\pm$0.0023,2.8346$\pm$0.2439
V57,RRab,0.51218,U,0.3773$\pm$0.0016,3.702$\pm$0.0044,0.1795$\pm$0.0016,3.3674$\pm$0.0091,0.128$\pm$0.0016,3.4124$\pm$0.0128,0.0808$\pm$0.0016,3.4849$\pm$0.0203
V57,RRab,0.51218,B,0.4314$\pm$0.0016,4.2005$\pm$0.0037,0.1918$\pm$0.0016,4.324$\pm$0.0084,0.1423$\pm$0.0016,4.8177$\pm$0.0114,0.0906$\pm$0.0016,5.3956$\pm$0.0178
V57,RRab,0.51218,V,0.3413$\pm$0.0012,4.2754$\pm$0.0036,0.1557$\pm$0.0012,4.5306$\pm$0.0079,0.1114$\pm$0.0012,5.1337$\pm$0.011,0.0701$\pm$0.0012,5.8264$\pm$0.0176
V57,RRab,0.51218,R,0.2631$\pm$0.001,4.0309$\pm$0.0037,0.1226$\pm$0.001,4.2197$\pm$0.0079,0.0911$\pm$0.001,4.7488$\pm$0.0106,0.0578$\pm$0.001,5.3697$\pm$0.0167
V57,RRab,0.51218,I,0.237$\pm$0.0003,4.3048$\pm$0.0012,0.0924$\pm$0.0003,5.2256$\pm$0.0031,0.0519$\pm$0.0003,0.0995$\pm$0.0054,0.0213$\pm$0.0003,1.1816$\pm$0.0133
V58,RRab,0.51705,V,0.4118$\pm$0.0019,3.7609$\pm$0.0045,0.1851$\pm$0.0019,3.4161$\pm$0.01,0.1343$\pm$0.0019,3.4065$\pm$0.0138,0.0838$\pm$0.0019,3.46$\pm$0.0221
V58,RRab,0.51705,R,0.2254$\pm$0.0012,3.623$\pm$0.0054,0.1053$\pm$0.0012,3.3398$\pm$0.0116,0.0821$\pm$0.0012,3.3347$\pm$0.0148,0.0547$\pm$0.0012,3.4384$\pm$0.0223
V58,RRab,0.51705,B,0.5118$\pm$0.0022,3.7369$\pm$0.0043,0.2334$\pm$0.0022,3.4083$\pm$0.0095,0.1703$\pm$0.0022,3.4557$\pm$0.013,0.1062$\pm$0.0022,3.5033$\pm$0.0209
V58,RRab,0.51705,U,0.5609$\pm$0.0022,3.7622$\pm$0.0039,0.2558$\pm$0.0022,3.4886$\pm$0.0085,0.186$\pm$0.0022,3.5842$\pm$0.0117,0.1175$\pm$0.0022,3.7645$\pm$0.0185
V58,RRab,0.51705,I,0.2678$\pm$0.0017,3.5743$\pm$0.0065,0.1254$\pm$0.0017,3.3679$\pm$0.0139,0.0987$\pm$0.0017,3.3609$\pm$0.0176,0.0669$\pm$0.0017,3.4499$\pm$0.026
V59,RRab,0.58883,B,0.3687$\pm$0.0004,4.0821$\pm$0.0011,0.156$\pm$0.0004,4.2974$\pm$0.0025,0.0886$\pm$0.0004,4.9293$\pm$0.0044,0.0382$\pm$0.0004,5.7045$\pm$0.0103
V59,RRab,0.58883,U,0.3401$\pm$0.0013,4.2941$\pm$0.0039,0.1551$\pm$0.0013,4.5524$\pm$0.0085,0.1128$\pm$0.0013,5.18$\pm$0.0117,0.0712$\pm$0.0013,5.8921$\pm$0.0185
V59,RRab,0.58883,R,0.1833$\pm$0.0009,4.05$\pm$0.005,0.0855$\pm$0.0009,4.1951$\pm$0.0107,0.0641$\pm$0.0009,4.5887$\pm$0.0142,0.0417$\pm$0.0009,5.0684$\pm$0.0219
V59,RRab,0.58883,I,0.1592$\pm$0.0003,3.8109$\pm$0.0018,0.0779$\pm$0.0003,4.1477$\pm$0.0037,0.0513$\pm$0.0003,4.7434$\pm$0.0056,0.029$\pm$0.0003,5.4192$\pm$0.0099
V59,RRab,0.58883,V,0.2676$\pm$0.0007,4.1031$\pm$0.0025,0.1207$\pm$0.0007,4.1661$\pm$0.0056,0.0863$\pm$0.0007,4.5758$\pm$0.0078,0.052$\pm$0.0007,5.0961$\pm$0.0129
V60,RRab,0.70773,U,0.3211$\pm$0.0004,4.2157$\pm$0.0013,0.1417$\pm$0.0004,4.5867$\pm$0.003,0.0879$\pm$0.0004,5.2587$\pm$0.0048,0.0436$\pm$0.0004,6.0549$\pm$0.0097
V60,RRab,0.70773,I,0.1591$\pm$0.0002,3.9648$\pm$0.0014,0.0688$\pm$0.0002,4.6526$\pm$0.0033,0.0398$\pm$0.0002,5.5804$\pm$0.0058,0.0156$\pm$0.0002,0.1613$\pm$0.0147
V60,RRab,0.70773,R,0.2507$\pm$0.0004,4.0465$\pm$0.0016,0.0915$\pm$0.0004,4.5182$\pm$0.0043,0.0547$\pm$0.0004,5.3207$\pm$0.0071,0.0209$\pm$0.0004,6.1539$\pm$0.0187
V60,RRab,0.70773,V,0.2569$\pm$0.0003,4.1459$\pm$0.0011,0.1087$\pm$0.0003,4.425$\pm$0.0025,0.0617$\pm$0.0003,5.1206$\pm$0.0044,0.0266$\pm$0.0003,5.9597$\pm$0.0103
V60,RRab,0.70773,B,0.3361$\pm$0.0004,4.1926$\pm$0.0011,0.1422$\pm$0.0004,4.5184$\pm$0.0025,0.0807$\pm$0.0004,5.2607$\pm$0.0044,0.0348$\pm$0.0004,6.1464$\pm$0.0103
V61,RRab,0.52089,R,0.1808$\pm$0.0003,3.8098$\pm$0.0016,0.066$\pm$0.0003,4.0448$\pm$0.0043,0.0395$\pm$0.0003,4.6106$\pm$0.0071,0.015$\pm$0.0003,5.207$\pm$0.0187
V61,RRab,0.52089,U,0.3897$\pm$0.0015,4.0825$\pm$0.0037,0.1733$\pm$0.0015,4.0882$\pm$0.0084,0.1286$\pm$0.0015,4.464$\pm$0.0114,0.0818$\pm$0.0015,4.9239$\pm$0.0178
V61,RRab,0.52089,B,0.3499$\pm$0.0011,4.072$\pm$0.0031,0.1687$\pm$0.0011,4.1597$\pm$0.0064,0.1133$\pm$0.0011,4.6371$\pm$0.0095,0.07$\pm$0.0011,5.1452$\pm$0.0154
V61,RRab,0.52089,V,0.2592$\pm$0.0012,4.2227$\pm$0.0046,0.1158$\pm$0.0012,4.3803$\pm$0.0102,0.0868$\pm$0.0012,4.8467$\pm$0.0136,0.054$\pm$0.0012,5.4153$\pm$0.0219
V61,RRab,0.52089,I,0.2321$\pm$0.0003,4.3048$\pm$0.0012,0.0905$\pm$0.0003,5.2256$\pm$0.0031,0.0508$\pm$0.0003,0.0995$\pm$0.0054,0.0209$\pm$0.0003,1.1816$\pm$0.0133
V62,RRab,0.6524,B,0.2692$\pm$0.0003,4.2429$\pm$0.001,0.1124$\pm$0.0003,4.5989$\pm$0.0023,0.063$\pm$0.0003,5.363$\pm$0.0041,0.0253$\pm$0.0003,0.0205$\pm$0.0103
V62,RRab,0.6524,V,0.1972$\pm$0.0002,4.2144$\pm$0.001,0.0823$\pm$0.0002,4.5419$\pm$0.0023,0.0462$\pm$0.0002,5.2775$\pm$0.0041,0.0185$\pm$0.0002,6.1896$\pm$0.0103
V62,RRab,0.6524,U,0.2804$\pm$0.0003,4.1104$\pm$0.0011,0.1114$\pm$0.0003,4.3052$\pm$0.0027,0.0617$\pm$0.0003,4.8423$\pm$0.0048,0.0294$\pm$0.0003,5.4973$\pm$0.0102
V62,RRab,0.6524,I,0.1238$\pm$0.0002,4.0316$\pm$0.0014,0.0536$\pm$0.0002,4.7862$\pm$0.0033,0.031$\pm$0.0002,5.7808$\pm$0.0058,0.0122$\pm$0.0002,0.4284$\pm$0.0147
V62,RRab,0.6524,R,0.1745$\pm$0.001,4.266$\pm$0.006,0.0789$\pm$0.001,4.5844$\pm$0.0133,0.0613$\pm$0.001,5.1168$\pm$0.0171,0.041$\pm$0.001,5.8116$\pm$0.0255
V63,RRab,0.5704,B,0.4333$\pm$0.0019,4.0541$\pm$0.0043,0.1976$\pm$0.0019,4.0427$\pm$0.0095,0.1442$\pm$0.0019,4.4073$\pm$0.013,0.0899$\pm$0.0019,4.7721$\pm$0.0209
V63,RRab,0.5704,V,0.3134$\pm$0.0011,4.003$\pm$0.0036,0.143$\pm$0.0011,3.986$\pm$0.0079,0.1023$\pm$0.0011,4.3167$\pm$0.011,0.0644$\pm$0.0011,4.7371$\pm$0.0176
V63,RRab,0.5704,R,0.1967$\pm$0.0005,3.5664$\pm$0.0026,0.0964$\pm$0.0005,3.4201$\pm$0.0052,0.0661$\pm$0.0005,3.5847$\pm$0.0076,0.0382$\pm$0.0005,3.8611$\pm$0.0132
V63,RRab,0.5704,U,0.4272$\pm$0.0019,4.0276$\pm$0.0043,0.1948$\pm$0.0019,3.9898$\pm$0.0095,0.1421$\pm$0.0019,4.3279$\pm$0.013,0.0887$\pm$0.0019,4.6662$\pm$0.0209
V63,RRab,0.5704,I,0.2022$\pm$0.0008,3.852$\pm$0.0042,0.0915$\pm$0.0008,4.1052$\pm$0.0092,0.0656$\pm$0.0008,4.5839$\pm$0.0129,0.0414$\pm$0.0008,5.0862$\pm$0.0204
V64,RRab,0.60546,U,0.3052$\pm$0.0013,4.1505$\pm$0.0042,0.134$\pm$0.0013,4.2704$\pm$0.0097,0.0947$\pm$0.0013,4.7565$\pm$0.0137,0.06$\pm$0.0013,5.3499$\pm$0.0216
V64,RRab,0.60546,B,0.3509$\pm$0.0004,3.9607$\pm$0.0012,0.1601$\pm$0.0004,4.0201$\pm$0.0026,0.1012$\pm$0.0004,4.4387$\pm$0.0041,0.0527$\pm$0.0004,4.9239$\pm$0.0079
V64,RRab,0.60546,V,0.2531$\pm$0.0005,3.962$\pm$0.002,0.1214$\pm$0.0005,3.9996$\pm$0.0042,0.0782$\pm$0.0005,4.3964$\pm$0.0065,0.0444$\pm$0.0005,4.8839$\pm$0.0115
V64,RRab,0.60546,R,0.2059$\pm$0.0005,3.9419$\pm$0.0026,0.1009$\pm$0.0005,4.1711$\pm$0.0052,0.0691$\pm$0.0005,4.7113$\pm$0.0076,0.04$\pm$0.0005,5.3631$\pm$0.0132
V64,RRab,0.60546,I,0.1656$\pm$0.0002,3.8048$\pm$0.0014,0.0725$\pm$0.0002,4.1652$\pm$0.0032,0.0457$\pm$0.0002,4.7808$\pm$0.0051,0.0226$\pm$0.0002,5.5797$\pm$0.0103
V65,RRab,0.66716,V,0.3247$\pm$0.0014,4.2042$\pm$0.0044,0.1545$\pm$0.0014,4.3719$\pm$0.0091,0.1102$\pm$0.0014,4.9191$\pm$0.0128,0.0695$\pm$0.0014,5.4938$\pm$0.0203
V65,RRab,0.66716,B,0.3966$\pm$0.0017,4.1627$\pm$0.0044,0.1887$\pm$0.0017,4.2888$\pm$0.0091,0.1346$\pm$0.0017,4.7945$\pm$0.0128,0.0849$\pm$0.0017,5.3277$\pm$0.0203
V65,RRab,0.66716,U,0.3519$\pm$0.0009,4.4167$\pm$0.0026,0.1641$\pm$0.0009,4.811$\pm$0.0056,0.1196$\pm$0.0009,5.5$\pm$0.0077,0.0683$\pm$0.0009,0.0128$\pm$0.0135
V65,RRab,0.66716,R,0.1965$\pm$0.0002,3.6883$\pm$0.001,0.0883$\pm$0.0002,3.704$\pm$0.0022,0.0533$\pm$0.0002,4.0601$\pm$0.0037,0.028$\pm$0.0002,4.5058$\pm$0.007
V65,RRab,0.66716,I,0.2591$\pm$0.0002,3.7943$\pm$0.0009,0.0867$\pm$0.0002,4.2016$\pm$0.0026,0.0396$\pm$0.0002,4.7004$\pm$0.0058,0.013$\pm$0.0002,5.3639$\pm$0.0177
V66,RRab,0.62019,U,0.2507$\pm$0.0006,3.7983$\pm$0.0022,0.1167$\pm$0.0006,3.6083$\pm$0.0047,0.08$\pm$0.0006,3.7859$\pm$0.0069,0.048$\pm$0.0006,4.035$\pm$0.0115
V66,RRab,0.62019,B,0.2807$\pm$0.0013,4.1347$\pm$0.0045,0.1261$\pm$0.0013,4.1636$\pm$0.01,0.0916$\pm$0.0013,4.5277$\pm$0.0138,0.0571$\pm$0.0013,4.955$\pm$0.0221
V66,RRab,0.62019,V,0.2753$\pm$0.0002,3.8906$\pm$0.0007,0.0926$\pm$0.0002,4.0102$\pm$0.0021,0.0425$\pm$0.0002,4.4798$\pm$0.0045,0.0191$\pm$0.0002,5.1642$\pm$0.01
V66,RRab,0.62019,I,0.1253$\pm$0.0002,3.4663$\pm$0.0018,0.0613$\pm$0.0002,3.4584$\pm$0.0037,0.0404$\pm$0.0002,3.7095$\pm$0.0056,0.0228$\pm$0.0002,4.0406$\pm$0.0099
V66,RRab,0.62019,R,0.1783$\pm$0.0002,3.736$\pm$0.0012,0.0762$\pm$0.0002,3.9132$\pm$0.0028,0.0443$\pm$0.0002,4.4333$\pm$0.0048,0.0181$\pm$0.0002,4.9963$\pm$0.0116
V67,RRab,0.56833,R,0.2093$\pm$0.0005,3.9471$\pm$0.0026,0.1026$\pm$0.0005,4.1814$\pm$0.0052,0.0703$\pm$0.0005,4.7267$\pm$0.0076,0.0407$\pm$0.0005,5.3837$\pm$0.0132
V67,RRab,0.56833,I,0.1678$\pm$0.0003,3.9176$\pm$0.002,0.0787$\pm$0.0003,4.3759$\pm$0.0043,0.0515$\pm$0.0003,5.0717$\pm$0.0066,0.0277$\pm$0.0003,5.8231$\pm$0.0122
V67,RRab,0.56833,B,0.382$\pm$0.0003,4.102$\pm$0.0007,0.1285$\pm$0.0003,4.4329$\pm$0.0021,0.059$\pm$0.0003,5.1139$\pm$0.0045,0.0265$\pm$0.0003,6.0097$\pm$0.01
V67,RRab,0.56833,U,0.2926$\pm$0.0003,4.1614$\pm$0.0011,0.1163$\pm$0.0003,4.4071$\pm$0.0027,0.0644$\pm$0.0003,4.9953$\pm$0.0048,0.0307$\pm$0.0003,5.7013$\pm$0.0102
V67,RRab,0.56833,V,0.2725$\pm$0.0004,4.0766$\pm$0.0015,0.1245$\pm$0.0004,4.1509$\pm$0.0033,0.0823$\pm$0.0004,4.6236$\pm$0.005,0.0485$\pm$0.0004,5.1209$\pm$0.0084
V68,RRd,0.36053,R,0.2341$\pm$0.0001,4.2299$\pm$0.0006,0.0241$\pm$0.0001,5.3447$\pm$0.0056,0.0122$\pm$0.0001,0.7068$\pm$0.0112,0.0045$\pm$0.0001,2.0821$\pm$0.0301
V68,RRd,0.36053,I,0.2213$\pm$0.0001,4.606$\pm$0.0005,0.0291$\pm$0.0001,6.1983$\pm$0.0036,0.0144$\pm$0.0001,1.7007$\pm$0.0074,0.007$\pm$0.0001,3.6388$\pm$0.0152
V68,RRd,0.36053,V,0.3241$\pm$0.0001,4.7569$\pm$0.0002,0.0436$\pm$0.0001,0.1105$\pm$0.0013,0.0203$\pm$0.0001,1.7182$\pm$0.0028,0.0076$\pm$0.0001,3.3541$\pm$0.0074
V68,RRd,0.36053,B,0.3742$\pm$0.0001,4.702$\pm$0.0002,0.0503$\pm$0.0001,0.0007$\pm$0.0013,0.0234$\pm$0.0001,1.5534$\pm$0.0028,0.0088$\pm$0.0001,3.1344$\pm$0.0074
V68,RRd,0.36053,U,0.3454$\pm$0.0002,4.1864$\pm$0.0006,0.0555$\pm$0.0002,5.0219$\pm$0.0036,0.0227$\pm$0.0002,6.1821$\pm$0.0087,0.0112$\pm$0.0002,1.1534$\pm$0.0177
V69,RRab,0.56662,B,0.406$\pm$0.0014,4.0837$\pm$0.0035,0.1877$\pm$0.0014,4.132$\pm$0.0076,0.135$\pm$0.0014,4.5642$\pm$0.0106,0.0826$\pm$0.0014,5.0416$\pm$0.0173
V69,RRab,0.56662,U,0.3779$\pm$0.0016,3.9215$\pm$0.0041,0.1723$\pm$0.0016,3.7797$\pm$0.0091,0.1264$\pm$0.0016,4.0029$\pm$0.0124,0.0833$\pm$0.0016,4.3281$\pm$0.0188
V69,RRab,0.56662,I,0.177$\pm$0.0008,3.7165$\pm$0.0046,0.0845$\pm$0.0008,3.7795$\pm$0.0097,0.0634$\pm$0.0008,4.1265$\pm$0.0129,0.0423$\pm$0.0008,4.53$\pm$0.0193
V69,RRab,0.56662,R,0.2496$\pm$0.0004,3.911$\pm$0.0017,0.119$\pm$0.0004,4.1009$\pm$0.0035,0.0755$\pm$0.0004,4.5513$\pm$0.0055,0.0387$\pm$0.0004,5.0413$\pm$0.0106
V69,RRab,0.56662,V,0.3132$\pm$0.001,4.029$\pm$0.0031,0.151$\pm$0.001,4.0736$\pm$0.0064,0.1014$\pm$0.001,4.508$\pm$0.0095,0.0627$\pm$0.001,4.9731$\pm$0.0154
V70,RRc,0.48606,V,0.1637$\pm$0.0057,4.4641$\pm$0.0359,0.0315$\pm$0.0061,1.7358$\pm$0.1718,0.0305$\pm$0.0059,2.2912$\pm$0.1837,0.021$\pm$0.0053,3.946$\pm$0.2719
V70,RRc,0.48606,R,0.1324$\pm$0.0111,4.2554$\pm$0.1638,0.0572$\pm$0.0307,2.6034$\pm$0.0747,0.0617$\pm$0.031,2.512$\pm$0.1219,0.0065$\pm$0.0124,1.632$\pm$2.2248
V70,RRc,0.48606,U,0.1789$\pm$0.017,4.8217$\pm$0.1087,0.0128$\pm$0.018,1.8046$\pm$1.7225,0.0548$\pm$0.0243,5.1131$\pm$0.2796,0.0129$\pm$0.0186,0.0$\pm$1.6985
V70,RRc,0.48606,B,0.2124$\pm$0.0066,4.4396$\pm$0.035,0.0259$\pm$0.0074,2.1224$\pm$0.2614,0.032$\pm$0.0073,2.2833$\pm$0.2065,0.0121$\pm$0.0065,4.1078$\pm$0.572
V70,RRc,0.48606,I,0.0757$\pm$0.0371,0.0$\pm$0.2159,0.1492$\pm$0.0312,2.4324$\pm$0.132,0.0994$\pm$0.0281,4.1121$\pm$0.1588,0.0435$\pm$0.0197,5.7957$\pm$0.2734
V71,RRab,0.54905,R,0.2391$\pm$0.0014,3.6895$\pm$0.006,0.108$\pm$0.0014,3.4314$\pm$0.0133,0.084$\pm$0.0014,3.3873$\pm$0.0171,0.0562$\pm$0.0014,3.5056$\pm$0.0255
V71,RRab,0.54905,B,0.4055$\pm$0.0017,4.1721$\pm$0.0041,0.1848$\pm$0.0017,4.2808$\pm$0.0091,0.1356$\pm$0.0017,4.7545$\pm$0.0124,0.0894$\pm$0.0017,5.3302$\pm$0.0188
V71,RRab,0.54905,U,0.4027$\pm$0.001,4.1806$\pm$0.0024,0.1847$\pm$0.001,4.3329$\pm$0.0052,0.131$\pm$0.001,4.8557$\pm$0.0074,0.0785$\pm$0.001,5.4831$\pm$0.0123
V71,RRab,0.54905,V,0.3192$\pm$0.0012,4.1377$\pm$0.0036,0.1456$\pm$0.0012,4.2553$\pm$0.0079,0.1042$\pm$0.0012,4.7207$\pm$0.011,0.0656$\pm$0.0012,5.2758$\pm$0.0176
V71,RRab,0.54905,I,0.172$\pm$0.0011,3.9756$\pm$0.0065,0.0805$\pm$0.0011,4.1705$\pm$0.0139,0.0633$\pm$0.0011,4.5648$\pm$0.0176,0.0429$\pm$0.0011,5.0551$\pm$0.026
V72,RRab,0.45608,I,0.2609$\pm$0.0005,3.8658$\pm$0.0018,0.1199$\pm$0.0005,4.2352$\pm$0.0039,0.0781$\pm$0.0005,4.8154$\pm$0.006,0.04$\pm$0.0005,5.5145$\pm$0.0117
V72,RRab,0.45608,R,0.3748$\pm$0.0006,4.2625$\pm$0.0016,0.1324$\pm$0.0006,5.0049$\pm$0.0045,0.0616$\pm$0.0006,6.25$\pm$0.0097,0.0256$\pm$0.0006,1.3327$\pm$0.0233
V72,RRab,0.45608,U,0.5113$\pm$0.0025,3.9546$\pm$0.0048,0.2369$\pm$0.0025,3.8446$\pm$0.0105,0.1766$\pm$0.0025,4.0714$\pm$0.014,0.1137$\pm$0.0025,4.3564$\pm$0.0218
V72,RRab,0.45608,B,0.5231$\pm$0.0024,4.0357$\pm$0.0045,0.2351$\pm$0.0024,3.9657$\pm$0.01,0.1706$\pm$0.0024,4.2308$\pm$0.0138,0.1064$\pm$0.0024,4.5592$\pm$0.0221
V72,RRab,0.45608,V,0.426$\pm$0.0019,4.0307$\pm$0.0045,0.1914$\pm$0.0019,3.9557$\pm$0.01,0.139$\pm$0.0019,4.2159$\pm$0.0138,0.0867$\pm$0.0019,4.5392$\pm$0.0221
V73,RRab,0.67348,B,0.1565$\pm$0.0001,3.8906$\pm$0.0007,0.0526$\pm$0.0001,4.0102$\pm$0.0021,0.0241$\pm$0.0001,4.4798$\pm$0.0045,0.0108$\pm$0.0001,5.1642$\pm$0.01
V73,RRab,0.67348,U,0.1785$\pm$0.0002,3.8544$\pm$0.0011,0.0709$\pm$0.0002,3.7931$\pm$0.0027,0.0393$\pm$0.0002,4.0742$\pm$0.0048,0.0187$\pm$0.0002,4.4731$\pm$0.0102
V73,RRab,0.67348,V,0.1216$\pm$0.0001,3.8906$\pm$0.0007,0.0409$\pm$0.0001,4.0102$\pm$0.0021,0.0188$\pm$0.0001,4.4798$\pm$0.0045,0.0084$\pm$0.0001,5.1642$\pm$0.01
V73,RRab,0.67348,R,0.0945$\pm$0.0001,3.9983$\pm$0.0016,0.0345$\pm$0.0001,4.4217$\pm$0.0043,0.0206$\pm$0.0001,5.1759$\pm$0.0071,0.0079$\pm$0.0001,5.9608$\pm$0.0187
V73,RRab,0.67348,I,0.068$\pm$0.0001,3.7332$\pm$0.0009,0.0228$\pm$0.0001,4.0793$\pm$0.0026,0.0104$\pm$0.0001,4.517$\pm$0.0058,0.0034$\pm$0.0001,5.1193$\pm$0.0177
V74,RRab,0.49216,I,0.2246$\pm$0.0013,3.8739$\pm$0.0057,0.1073$\pm$0.0013,4.0225$\pm$0.012,0.0863$\pm$0.0013,4.4371$\pm$0.0149,0.0586$\pm$0.0013,4.9425$\pm$0.022
V74,RRab,0.49216,R,0.288$\pm$0.0017,4.0743$\pm$0.006,0.1301$\pm$0.0017,4.201$\pm$0.0133,0.1012$\pm$0.0017,4.5417$\pm$0.0171,0.0677$\pm$0.0017,5.0448$\pm$0.0255
V74,RRab,0.49216,V,0.4781$\pm$0.0022,4.3832$\pm$0.0046,0.2135$\pm$0.0022,4.7013$\pm$0.0102,0.1601$\pm$0.0022,5.3282$\pm$0.0136,0.0997$\pm$0.0022,6.0574$\pm$0.0219
V74,RRab,0.49216,B,0.5729$\pm$0.002,4.3982$\pm$0.0035,0.2649$\pm$0.002,4.7609$\pm$0.0076,0.1904$\pm$0.002,5.5076$\pm$0.0106,0.1166$\pm$0.002,0.0162$\pm$0.0173
V74,RRab,0.49216,U,0.5383$\pm$0.0014,4.4167$\pm$0.0026,0.251$\pm$0.0014,4.811$\pm$0.0056,0.1829$\pm$0.0014,5.5$\pm$0.0077,0.1044$\pm$0.0014,0.0128$\pm$0.0135
V75,RRc,0.31408,B,0.3053$\pm$0.009,4.1293$\pm$0.0222,0.0488$\pm$0.0079,4.5567$\pm$0.1594,0.0257$\pm$0.0075,5.6424$\pm$0.3013,0.0064$\pm$0.0079,0.4779$\pm$1.122
V75,RRc,0.31408,U,0.286$\pm$0.0344,4.569$\pm$0.0648,0.0589$\pm$0.021,5.5433$\pm$0.4633,0.0355$\pm$0.0198,5.319$\pm$0.6554,0.0305$\pm$0.0178,4.9668$\pm$0.7009
V75,RRc,0.31408,R,1.2359$\pm$0.6361,3.2539$\pm$0.0833,1.0462$\pm$0.5634,4.7772$\pm$0.0525,0.7279$\pm$0.3758,0.4096$\pm$0.1278,0.3417$\pm$0.1491,2.4924$\pm$0.1759
V75,RRc,0.31408,I,0.1467$\pm$0.0113,4.1721$\pm$0.0824,0.0315$\pm$0.0114,4.1432$\pm$0.3338,0.0224$\pm$0.0095,5.1696$\pm$0.5442,0.0113$\pm$0.0098,0.1417$\pm$0.9729
V75,RRc,0.31408,V,0.2372$\pm$0.0061,4.1122$\pm$0.0215,0.0384$\pm$0.0053,4.6163$\pm$0.1505,0.0319$\pm$0.0055,5.5313$\pm$0.1728,0.0063$\pm$0.0056,0.7816$\pm$0.8308
V76,RRab,0.50176,U,0.5493$\pm$0.003,4.0479$\pm$0.0054,0.2534$\pm$0.003,4.0231$\pm$0.0118,0.1879$\pm$0.003,4.28$\pm$0.0159,0.1238$\pm$0.003,4.6428$\pm$0.0241
V76,RRab,0.50176,R,0.1972$\pm$0.0012,3.9065$\pm$0.006,0.0891$\pm$0.0012,3.8653$\pm$0.0133,0.0693$\pm$0.0012,4.0382$\pm$0.0171,0.0464$\pm$0.0012,4.3734$\pm$0.0255
V76,RRab,0.50176,B,0.5433$\pm$0.0024,4.0508$\pm$0.0045,0.2442$\pm$0.0024,3.9957$\pm$0.01,0.1772$\pm$0.0024,4.2759$\pm$0.0138,0.1105$\pm$0.0024,4.6193$\pm$0.0221
V76,RRab,0.50176,V,0.426$\pm$0.0019,4.0536$\pm$0.0046,0.1902$\pm$0.0019,4.042$\pm$0.0102,0.1426$\pm$0.0019,4.3393$\pm$0.0136,0.0888$\pm$0.0019,4.7388$\pm$0.0219
V76,RRab,0.50176,I,0.2412$\pm$0.0011,3.77$\pm$0.0044,0.1122$\pm$0.0011,3.7621$\pm$0.0095,0.0867$\pm$0.0011,3.9568$\pm$0.0123,0.0548$\pm$0.0011,4.2631$\pm$0.0195
V77,RRab,0.45935,U,0.3255$\pm$0.0004,4.3907$\pm$0.0013,0.1436$\pm$0.0004,4.9367$\pm$0.003,0.0891$\pm$0.0004,5.7837$\pm$0.0048,0.0442$\pm$0.0004,0.4717$\pm$0.0097
V77,RRab,0.45935,I,0.1831$\pm$0.0008,4.1551$\pm$0.0041,0.088$\pm$0.0008,4.7094$\pm$0.0086,0.0648$\pm$0.0008,5.532$\pm$0.0117,0.0413$\pm$0.0008,0.1092$\pm$0.0183
V77,RRab,0.45935,B,0.3946$\pm$0.0012,4.3293$\pm$0.0031,0.1903$\pm$0.0012,4.6743$\pm$0.0064,0.1277$\pm$0.0012,5.409$\pm$0.0095,0.079$\pm$0.0012,6.1744$\pm$0.0154
V77,RRab,0.45935,V,0.3632$\pm$0.0016,4.3893$\pm$0.0045,0.1632$\pm$0.0016,4.6727$\pm$0.01,0.1185$\pm$0.0016,5.2915$\pm$0.0138,0.0739$\pm$0.0016,5.9733$\pm$0.0221
V77,RRab,0.45935,R,0.2033$\pm$0.0005,3.5477$\pm$0.0025,0.099$\pm$0.0005,3.4539$\pm$0.005,0.0647$\pm$0.0005,3.6318$\pm$0.0077,0.0353$\pm$0.0005,3.9064$\pm$0.0141
V78,RRab,0.61191,U,0.3783$\pm$0.0005,4.3814$\pm$0.0014,0.1626$\pm$0.0005,4.8256$\pm$0.0034,0.0987$\pm$0.0005,5.6352$\pm$0.0055,0.0498$\pm$0.0005,0.3589$\pm$0.011
V78,RRab,0.61191,R,0.1677$\pm$0.0003,4.5322$\pm$0.0016,0.0593$\pm$0.0003,5.5442$\pm$0.0045,0.0276$\pm$0.0003,0.7758$\pm$0.0097,0.0115$\pm$0.0003,2.4113$\pm$0.0233
V78,RRab,0.61191,V,0.2112$\pm$0.0009,4.3648$\pm$0.0041,0.0963$\pm$0.0009,4.6662$\pm$0.0091,0.0706$\pm$0.0009,5.3327$\pm$0.0124,0.0466$\pm$0.0009,6.101$\pm$0.0188
V78,RRab,0.61191,I,0.1668$\pm$0.0001,4.1266$\pm$0.0009,0.0558$\pm$0.0001,4.8661$\pm$0.0026,0.0255$\pm$0.0001,5.6972$\pm$0.0058,0.0083$\pm$0.0001,0.4097$\pm$0.0177
V78,RRab,0.61191,B,0.2966$\pm$0.0004,4.3885$\pm$0.0015,0.1355$\pm$0.0004,4.7746$\pm$0.0033,0.0896$\pm$0.0004,5.5592$\pm$0.005,0.0528$\pm$0.0004,0.0852$\pm$0.0084
V79,RRab,0.48326,U,0.3221$\pm$0.0007,4.3481$\pm$0.0022,0.1498$\pm$0.0007,4.7399$\pm$0.0047,0.1007$\pm$0.0007,5.4909$\pm$0.0069,0.0553$\pm$0.0007,0.0712$\pm$0.0126
V79,RRab,0.48326,B,0.3918$\pm$0.0004,4.491$\pm$0.001,0.1636$\pm$0.0004,5.0951$\pm$0.0023,0.0917$\pm$0.0004,6.1073$\pm$0.0041,0.0368$\pm$0.0004,1.0129$\pm$0.0103
V79,RRab,0.48326,V,0.3143$\pm$0.0003,4.4529$\pm$0.0011,0.133$\pm$0.0003,5.039$\pm$0.0025,0.0755$\pm$0.0003,6.0417$\pm$0.0044,0.0325$\pm$0.0003,0.9046$\pm$0.0103
V79,RRab,0.48326,R,0.1589$\pm$0.001,3.7257$\pm$0.006,0.0718$\pm$0.001,3.5037$\pm$0.0133,0.0558$\pm$0.001,3.4958$\pm$0.0171,0.0374$\pm$0.001,3.6502$\pm$0.0255
V79,RRab,0.48326,I,0.1508$\pm$0.001,3.9897$\pm$0.0065,0.0706$\pm$0.001,4.1987$\pm$0.0139,0.0556$\pm$0.001,4.6071$\pm$0.0176,0.0377$\pm$0.001,5.1115$\pm$0.026
V80,RRab,0.52906,B,0.3201$\pm$0.0006,4.3377$\pm$0.002,0.1535$\pm$0.0006,4.751$\pm$0.0042,0.0989$\pm$0.0006,5.5235$\pm$0.0065,0.0562$\pm$0.0006,0.1036$\pm$0.0115
V80,RRab,0.52906,V,0.3813$\pm$0.0003,4.5189$\pm$0.0007,0.1283$\pm$0.0003,5.2668$\pm$0.0021,0.0588$\pm$0.0003,0.0815$\pm$0.0045,0.0264$\pm$0.0003,1.3943$\pm$0.01
V80,RRab,0.52906,R,0.1938$\pm$0.0012,4.1874$\pm$0.006,0.0876$\pm$0.0012,4.4271$\pm$0.0133,0.0681$\pm$0.0012,4.8809$\pm$0.0171,0.0456$\pm$0.0012,5.497$\pm$0.0255
V80,RRab,0.52906,U,0.285$\pm$0.0007,4.4167$\pm$0.0026,0.1329$\pm$0.0007,4.811$\pm$0.0056,0.0969$\pm$0.0007,5.5$\pm$0.0077,0.0553$\pm$0.0007,0.0128$\pm$0.0135
V80,RRab,0.52906,I,0.1736$\pm$0.0008,4.2202$\pm$0.0044,0.0808$\pm$0.0008,4.6625$\pm$0.0095,0.0624$\pm$0.0008,5.3074$\pm$0.0123,0.0394$\pm$0.0008,6.064$\pm$0.0195
V81,RRab,0.52912,R,0.2314$\pm$0.0005,4.0055$\pm$0.0022,0.1139$\pm$0.0005,4.3291$\pm$0.0045,0.0757$\pm$0.0005,4.9405$\pm$0.0068,0.0418$\pm$0.0005,5.6744$\pm$0.0124
V81,RRab,0.52912,U,0.5058$\pm$0.0021,4.3694$\pm$0.0042,0.222$\pm$0.0021,4.7083$\pm$0.0097,0.157$\pm$0.0021,5.4134$\pm$0.0137,0.0994$\pm$0.0021,6.2258$\pm$0.0216
V81,RRab,0.52912,B,0.4247$\pm$0.0019,4.0762$\pm$0.0046,0.1897$\pm$0.0019,4.0873$\pm$0.0102,0.1422$\pm$0.0019,4.4073$\pm$0.0136,0.0885$\pm$0.0019,4.8294$\pm$0.0219
V81,RRab,0.52912,V,0.3768$\pm$0.0016,4.0727$\pm$0.0041,0.1718$\pm$0.0016,4.0822$\pm$0.0091,0.126$\pm$0.0016,4.4566$\pm$0.0124,0.0831$\pm$0.0016,4.9329$\pm$0.0188
V81,RRab,0.52912,I,0.2299$\pm$0.0013,3.886$\pm$0.0057,0.1098$\pm$0.0013,4.0467$\pm$0.012,0.0883$\pm$0.0013,4.4734$\pm$0.0149,0.06$\pm$0.0013,4.9909$\pm$0.022
V82,RRab,0.52454,U,0.4965$\pm$0.0027,4.3624$\pm$0.0054,0.229$\pm$0.0027,4.652$\pm$0.0118,0.1699$\pm$0.0027,5.2234$\pm$0.0159,0.1119$\pm$0.0027,5.9006$\pm$0.0241
V82,RRab,0.52454,I,0.2395$\pm$0.0011,4.1298$\pm$0.0044,0.1114$\pm$0.0011,4.4817$\pm$0.0095,0.0861$\pm$0.0011,5.0362$\pm$0.0123,0.0544$\pm$0.0011,5.7024$\pm$0.0195
V82,RRab,0.52454,R,0.4029$\pm$0.0006,4.2187$\pm$0.0016,0.1424$\pm$0.0006,4.9173$\pm$0.0045,0.0662$\pm$0.0006,6.1186$\pm$0.0097,0.0276$\pm$0.0006,1.1575$\pm$0.0233
V82,RRab,0.52454,V,0.3796$\pm$0.0017,4.1178$\pm$0.0045,0.1706$\pm$0.0017,4.1299$\pm$0.01,0.1238$\pm$0.0017,4.4772$\pm$0.0138,0.0772$\pm$0.0017,4.8876$\pm$0.0221
V82,RRab,0.52454,B,0.4851$\pm$0.0022,4.0879$\pm$0.0045,0.218$\pm$0.0022,4.07$\pm$0.01,0.1582$\pm$0.0022,4.3873$\pm$0.0138,0.0987$\pm$0.0022,4.7678$\pm$0.0221
V83,RRab,0.50127,V,0.4039$\pm$0.0003,4.3349$\pm$0.0007,0.1552$\pm$0.0003,4.7085$\pm$0.0018,0.0819$\pm$0.0003,5.4446$\pm$0.0034,0.0327$\pm$0.0003,6.1871$\pm$0.0085
V83,RRab,0.50127,B,0.4725$\pm$0.0021,4.2759$\pm$0.0045,0.2123$\pm$0.0021,4.446$\pm$0.01,0.1541$\pm$0.0021,4.9514$\pm$0.0138,0.0961$\pm$0.0021,5.5199$\pm$0.0221
V83,RRab,0.50127,U,0.4069$\pm$0.0004,4.3903$\pm$0.0011,0.1617$\pm$0.0004,4.865$\pm$0.0027,0.0896$\pm$0.0004,5.682$\pm$0.0048,0.0427$\pm$0.0004,0.3337$\pm$0.0102
V83,RRab,0.50127,R,0.1755$\pm$0.0004,3.79$\pm$0.0022,0.0864$\pm$0.0004,3.898$\pm$0.0045,0.0574$\pm$0.0004,4.2939$\pm$0.0068,0.0317$\pm$0.0004,4.8122$\pm$0.0124
V83,RRab,0.50127,I,0.2761$\pm$0.0016,4.1255$\pm$0.0059,0.1318$\pm$0.0016,4.5117$\pm$0.0124,0.1018$\pm$0.0016,5.1426$\pm$0.0161,0.068$\pm$0.0016,5.862$\pm$0.024
V84,RRab,0.59573,V,0.2592$\pm$0.0003,3.968$\pm$0.0012,0.1183$\pm$0.0003,4.0345$\pm$0.0026,0.0748$\pm$0.0003,4.4604$\pm$0.0041,0.0389$\pm$0.0003,4.9528$\pm$0.0079
V84,RRab,0.59573,B,0.3525$\pm$0.0004,4.1302$\pm$0.0011,0.1581$\pm$0.0004,4.2386$\pm$0.0025,0.1012$\pm$0.0004,4.7713$\pm$0.0039,0.0517$\pm$0.0004,5.355$\pm$0.0076
V84,RRab,0.59573,U,0.3567$\pm$0.0014,4.3002$\pm$0.0039,0.1627$\pm$0.0014,4.5646$\pm$0.0085,0.1183$\pm$0.0014,5.1983$\pm$0.0117,0.0747$\pm$0.0014,5.9166$\pm$0.0185
V84,RRab,0.59573,I,0.1662$\pm$0.0003,3.7003$\pm$0.0018,0.0813$\pm$0.0003,3.9265$\pm$0.0037,0.0536$\pm$0.0003,4.4116$\pm$0.0056,0.0303$\pm$0.0003,4.9767$\pm$0.0099
V84,RRab,0.59573,R,0.2264$\pm$0.0004,4.087$\pm$0.0017,0.108$\pm$0.0004,4.4528$\pm$0.0035,0.0685$\pm$0.0004,5.0791$\pm$0.0055,0.0351$\pm$0.0004,5.745$\pm$0.0106
V85,RRc,0.35581,V,0.2077$\pm$0.0091,4.5153$\pm$0.045,0.0452$\pm$0.0092,0.2208$\pm$0.2044,0.0165$\pm$0.0099,1.1572$\pm$0.5191,0.0246$\pm$0.0082,4.1792$\pm$0.3561
V85,RRc,0.35581,R,14.5731$\pm$inf,6.0781$\pm$inf,9.8067$\pm$inf,3.0831$\pm$inf,0.1218$\pm$inf,0.3118$\pm$inf,1.2974$\pm$inf,6.2832$\pm$inf
V85,RRc,0.35581,I,0.1284$\pm$0.0185,4.8793$\pm$0.3243,0.0341$\pm$0.0145,6.2832$\pm$1.2199,0.0347$\pm$0.0185,4.4577$\pm$0.9814,0.0091$\pm$0.0225,0.0$\pm$2.5229
V85,RRc,0.35581,U,0.1426$\pm$0.0271,4.4048$\pm$0.183,0.1791$\pm$0.0317,3.8425$\pm$0.1308,0.1243$\pm$0.0292,0.0036$\pm$0.2159,0.1007$\pm$0.0293,3.5981$\pm$0.2069
V85,RRc,0.35581,B,0.2776$\pm$0.0101,4.5216$\pm$0.0429,0.067$\pm$0.0106,6.2832$\pm$0.1651,0.0236$\pm$0.0108,2.8855$\pm$0.4571,0.0115$\pm$0.01,3.4499$\pm$0.8625
V86,RRc,0.29266,B,0.3232$\pm$0.0069,4.1954$\pm$0.0285,0.0725$\pm$0.0075,4.5373$\pm$0.114,0.0255$\pm$0.0073,6.2832$\pm$0.3192,0.027$\pm$0.0078,6.0904$\pm$0.278
V86,RRc,0.29266,R,4.1367$\pm$inf,2.299$\pm$inf,4.8174$\pm$inf,2.8689$\pm$inf,0.4738$\pm$inf,6.2746$\pm$inf,3.1817$\pm$inf,4.2833$\pm$inf
V86,RRc,0.29266,U,0.312$\pm$0.0636,4.4826$\pm$0.1296,0.1405$\pm$0.0941,4.65$\pm$0.2576,0.1091$\pm$0.0632,4.5941$\pm$0.3191,0.1295$\pm$0.0588,5.503$\pm$0.3645
V86,RRc,0.29266,I,0.1559$\pm$0.0077,4.059$\pm$0.1002,0.0554$\pm$0.0099,6.0269$\pm$0.233,0.0218$\pm$0.0117,5.2998$\pm$0.3781,0.0335$\pm$0.0094,2.3298$\pm$0.2438
V86,RRc,0.29266,V,0.248$\pm$0.0065,4.0781$\pm$0.0366,0.0545$\pm$0.0071,4.9322$\pm$0.1543,0.0199$\pm$0.0071,6.1163$\pm$0.3927,0.026$\pm$0.0073,6.2832$\pm$0.2842
V87,RRd,0.35748,B,0.2827$\pm$0.0,4.1757$\pm$0.0002,0.038$\pm$0.0,5.2312$\pm$0.0013,0.0177$\pm$0.0,6.2576$\pm$0.0028,0.0066$\pm$0.0,1.0291$\pm$0.0074
V87,RRd,0.35748,U,0.2609$\pm$0.0001,4.1864$\pm$0.0006,0.0419$\pm$0.0001,5.0219$\pm$0.0036,0.0171$\pm$0.0001,6.1821$\pm$0.0087,0.0084$\pm$0.0001,1.1534$\pm$0.0177
V87,RRd,0.35748,V,0.2448$\pm$0.0,4.167$\pm$0.0002,0.0329$\pm$0.0,5.2138$\pm$0.0013,0.0153$\pm$0.0,6.2315$\pm$0.0028,0.0058$\pm$0.0,0.9943$\pm$0.0074
V87,RRd,0.35748,R,0.1768$\pm$0.0001,4.2299$\pm$0.0006,0.0182$\pm$0.0001,5.3447$\pm$0.0056,0.0092$\pm$0.0001,0.7068$\pm$0.0112,0.0034$\pm$0.0001,2.0821$\pm$0.0301
V87,RRd,0.35748,I,0.1671$\pm$0.0001,4.2374$\pm$0.0005,0.022$\pm$0.0001,5.4611$\pm$0.0036,0.0109$\pm$0.0001,0.595$\pm$0.0074,0.0053$\pm$0.0001,2.1645$\pm$0.0152
V88,RRc,0.29875,B,0.3577$\pm$0.005,4.1053$\pm$0.0141,0.0606$\pm$0.0049,5.0931$\pm$0.0831,0.0286$\pm$0.0052,5.5054$\pm$0.1662,0.0213$\pm$0.005,6.1985$\pm$0.2325
V88,RRc,0.29875,V,0.2752$\pm$0.005,4.1079$\pm$0.0202,0.0558$\pm$0.0051,4.8874$\pm$0.0924,0.024$\pm$0.0053,5.7089$\pm$0.2056,0.0199$\pm$0.0051,6.2832$\pm$0.2565
V88,RRc,0.29875,R,5.3127$\pm$15.2989,2.7934$\pm$0.2887,4.2869$\pm$11.1496,3.9484$\pm$0.5215,2.0889$\pm$5.7848,5.1104$\pm$0.9472,1.1896$\pm$2.0182,6.2205$\pm$0.5799
V88,RRc,0.29875,I,0.2061$\pm$0.0161,3.8789$\pm$0.0788,0.034$\pm$0.0172,4.909$\pm$0.4515,0.0378$\pm$0.0153,1.33$\pm$0.474,0.0598$\pm$0.0156,0.1072$\pm$0.3051
V88,RRc,0.29875,U,0.2956$\pm$0.0111,3.8734$\pm$0.0539,0.1158$\pm$0.0128,5.7865$\pm$0.1101,0.0526$\pm$0.0128,4.8638$\pm$0.2224,0.0199$\pm$0.0105,0.5137$\pm$0.7101
V89,RRab,0.54848,U,0.3878$\pm$0.0015,4.1633$\pm$0.0039,0.1769$\pm$0.0015,4.2908$\pm$0.0085,0.1286$\pm$0.0015,4.7876$\pm$0.0117,0.0812$\pm$0.0015,5.3689$\pm$0.0185
V89,RRab,0.54848,I,0.2005$\pm$0.0009,3.875$\pm$0.0044,0.0987$\pm$0.0009,4.0847$\pm$0.009,0.0728$\pm$0.0009,4.5909$\pm$0.0122,0.0473$\pm$0.0009,5.0773$\pm$0.0189
V89,RRab,0.54848,R,0.2479$\pm$0.0011,4.1459$\pm$0.0043,0.115$\pm$0.0011,4.3934$\pm$0.0093,0.0887$\pm$0.0011,4.9496$\pm$0.0121,0.058$\pm$0.0011,5.5873$\pm$0.0186
V89,RRab,0.54848,V,0.3428$\pm$0.0015,4.0605$\pm$0.0044,0.1631$\pm$0.0015,4.0844$\pm$0.0091,0.1163$\pm$0.0015,4.4879$\pm$0.0128,0.0734$\pm$0.0015,4.9189$\pm$0.0203
V89,RRab,0.54848,B,0.4604$\pm$0.002,4.0992$\pm$0.0043,0.21$\pm$0.002,4.133$\pm$0.0095,0.1532$\pm$0.002,4.5428$\pm$0.013,0.0956$\pm$0.002,4.9528$\pm$0.0209
V90,RRab,0.51703,I,0.2366$\pm$0.0014,3.8605$\pm$0.0057,0.113$\pm$0.0014,3.9955$\pm$0.012,0.0909$\pm$0.0014,4.3966$\pm$0.0149,0.0617$\pm$0.0014,4.8885$\pm$0.022
V90,RRab,0.51703,U,0.473$\pm$0.0026,4.0297$\pm$0.0054,0.2182$\pm$0.0026,3.9866$\pm$0.0118,0.1618$\pm$0.0026,4.2253$\pm$0.0159,0.1066$\pm$0.0026,4.5698$\pm$0.0241
V90,RRab,0.51703,B,0.4816$\pm$0.0018,4.0368$\pm$0.0037,0.2141$\pm$0.0018,3.9968$\pm$0.0084,0.1589$\pm$0.0018,4.3269$\pm$0.0114,0.1011$\pm$0.0018,4.7412$\pm$0.0178
V90,RRab,0.51703,V,0.3776$\pm$0.0017,4.0917$\pm$0.0045,0.1697$\pm$0.0017,4.0776$\pm$0.01,0.1232$\pm$0.0017,4.3987$\pm$0.0138,0.0768$\pm$0.0017,4.783$\pm$0.0221
V90,RRab,0.51703,R,0.2854$\pm$0.0014,3.8613$\pm$0.0048,0.1364$\pm$0.0014,3.8217$\pm$0.0101,0.1014$\pm$0.0014,4.063$\pm$0.0135,0.0611$\pm$0.0014,4.362$\pm$0.0225
V91,RRab,0.53011,R,0.2609$\pm$0.0016,4.1869$\pm$0.006,0.1179$\pm$0.0016,4.4261$\pm$0.0133,0.0917$\pm$0.0016,4.8794$\pm$0.0171,0.0613$\pm$0.0016,5.495$\pm$0.0255
V91,RRab,0.53011,V,0.3412$\pm$0.0002,4.2359$\pm$0.0007,0.1311$\pm$0.0002,4.5104$\pm$0.0018,0.0692$\pm$0.0002,5.1475$\pm$0.0034,0.0277$\pm$0.0002,5.791$\pm$0.0085
V91,RRab,0.53011,B,0.4118$\pm$0.0015,4.056$\pm$0.0036,0.1879$\pm$0.0015,4.0919$\pm$0.0079,0.1344$\pm$0.0015,4.4756$\pm$0.011,0.0846$\pm$0.0015,4.949$\pm$0.0176
V91,RRab,0.53011,U,0.3584$\pm$0.0009,4.0738$\pm$0.0026,0.1671$\pm$0.0009,4.1252$\pm$0.0056,0.1218$\pm$0.0009,4.4713$\pm$0.0077,0.0695$\pm$0.0009,4.9244$\pm$0.0135
V91,RRab,0.53011,I,0.2096$\pm$0.0002,3.9393$\pm$0.0009,0.0702$\pm$0.0002,4.4915$\pm$0.0026,0.032$\pm$0.0002,5.1352$\pm$0.0058,0.0105$\pm$0.0002,5.9437$\pm$0.0177
V92,RRab,0.50355,U,0.3046$\pm$0.0009,3.8273$\pm$0.0031,0.1469$\pm$0.0009,3.6703$\pm$0.0064,0.0986$\pm$0.0009,3.903$\pm$0.0095,0.061$\pm$0.0009,4.1665$\pm$0.0154
V92,RRab,0.50355,V,0.2377$\pm$0.0008,3.7698$\pm$0.0035,0.1099$\pm$0.0008,3.5042$\pm$0.0076,0.079$\pm$0.0008,3.6226$\pm$0.0106,0.0484$\pm$0.0008,3.7861$\pm$0.0173
V92,RRab,0.50355,R,0.1668$\pm$0.0002,3.6883$\pm$0.001,0.0749$\pm$0.0002,3.704$\pm$0.0022,0.0452$\pm$0.0002,4.0601$\pm$0.0037,0.0237$\pm$0.0002,4.5058$\pm$0.007
V92,RRab,0.50355,I,0.1462$\pm$0.0006,3.5851$\pm$0.0038,0.0697$\pm$0.0006,3.4285$\pm$0.008,0.0536$\pm$0.0006,3.5087$\pm$0.0104,0.0337$\pm$0.0006,3.6941$\pm$0.0165
V92,RRab,0.50355,B,0.3076$\pm$0.0003,3.8261$\pm$0.0011,0.138$\pm$0.0003,3.6305$\pm$0.0025,0.0883$\pm$0.0003,3.8592$\pm$0.0039,0.0451$\pm$0.0003,4.1388$\pm$0.0076
V93,RRab,0.6023,B,0.3387$\pm$0.0004,4.1624$\pm$0.0011,0.1519$\pm$0.0004,4.3031$\pm$0.0025,0.0972$\pm$0.0004,4.8681$\pm$0.0039,0.0496$\pm$0.0004,5.4841$\pm$0.0076
V93,RRab,0.6023,I,0.1804$\pm$0.0003,3.8171$\pm$0.0018,0.083$\pm$0.0003,4.1378$\pm$0.0039,0.054$\pm$0.0003,4.6693$\pm$0.006,0.0276$\pm$0.0003,5.3196$\pm$0.0117
V93,RRab,0.6023,R,0.2182$\pm$0.0013,3.9195$\pm$0.006,0.0986$\pm$0.0013,3.8913$\pm$0.0133,0.0767$\pm$0.0013,4.0771$\pm$0.0171,0.0513$\pm$0.0013,4.4253$\pm$0.0255
V93,RRab,0.6023,U,0.345$\pm$0.0004,4.1115$\pm$0.0011,0.1371$\pm$0.0004,4.3074$\pm$0.0027,0.076$\pm$0.0004,4.8456$\pm$0.0048,0.0362$\pm$0.0004,5.5017$\pm$0.0102
V93,RRab,0.6023,V,0.2523$\pm$0.0003,4.1173$\pm$0.0011,0.1132$\pm$0.0003,4.2128$\pm$0.0025,0.0724$\pm$0.0003,4.7326$\pm$0.0039,0.037$\pm$0.0003,5.3034$\pm$0.0076
V94,RRab,0.5237,U,0.3165$\pm$0.0008,4.4167$\pm$0.0026,0.1476$\pm$0.0008,4.811$\pm$0.0056,0.1076$\pm$0.0008,5.5$\pm$0.0077,0.0614$\pm$0.0008,0.0128$\pm$0.0135
V94,RRab,0.5237,B,0.3703$\pm$0.0014,4.3799$\pm$0.0037,0.1646$\pm$0.0014,4.6829$\pm$0.0084,0.1222$\pm$0.0014,5.3561$\pm$0.0114,0.0778$\pm$0.0014,6.1135$\pm$0.0178
V94,RRab,0.5237,V,0.3035$\pm$0.0014,4.3893$\pm$0.0045,0.1364$\pm$0.0014,4.6727$\pm$0.01,0.099$\pm$0.0014,5.2915$\pm$0.0138,0.0617$\pm$0.0014,5.9733$\pm$0.0221
V94,RRab,0.5237,I,0.2197$\pm$0.0003,4.3048$\pm$0.0012,0.0857$\pm$0.0003,5.2256$\pm$0.0031,0.0481$\pm$0.0003,0.0995$\pm$0.0054,0.0197$\pm$0.0003,1.1815$\pm$0.0133
V94,RRab,0.5237,R,0.2329$\pm$0.0003,4.4753$\pm$0.0012,0.0824$\pm$0.0003,5.4297$\pm$0.0033,0.0425$\pm$0.0003,0.4442$\pm$0.0064,0.0162$\pm$0.0003,1.8122$\pm$0.0168
V96,RRab,0.49941,U,0.2927$\pm$0.0004,4.3907$\pm$0.0013,0.1291$\pm$0.0004,4.9367$\pm$0.003,0.0801$\pm$0.0004,5.7837$\pm$0.0048,0.0398$\pm$0.0004,0.4717$\pm$0.0097
V96,RRab,0.49941,I,0.2264$\pm$0.0015,4.1862$\pm$0.0065,0.106$\pm$0.0015,4.5916$\pm$0.0139,0.0834$\pm$0.0015,5.1965$\pm$0.0176,0.0565$\pm$0.0015,5.8973$\pm$0.026
V96,RRab,0.49941,R,0.2997$\pm$0.0005,4.5322$\pm$0.0016,0.1059$\pm$0.0005,5.5442$\pm$0.0045,0.0492$\pm$0.0005,0.7758$\pm$0.0097,0.0205$\pm$0.0005,2.4113$\pm$0.0233
V96,RRab,0.49941,V,0.3072$\pm$0.0003,4.4544$\pm$0.0011,0.1378$\pm$0.0003,4.8871$\pm$0.0025,0.0882$\pm$0.0003,5.7441$\pm$0.0039,0.045$\pm$0.0003,0.3689$\pm$0.0076
V96,RRab,0.49941,B,0.3725$\pm$0.0004,4.3794$\pm$0.0011,0.1671$\pm$0.0004,4.7371$\pm$0.0025,0.1069$\pm$0.0004,5.5191$\pm$0.0039,0.0546$\pm$0.0004,0.0688$\pm$0.0076
V97,RRc,0.33493,R,0.0633$\pm$0.2865,0.0$\pm$4.9019,0.1496$\pm$0.3458,3.5954$\pm$0.2301,0.0991$\pm$0.2588,0.0$\pm$1.2424,0.0544$\pm$0.0913,2.2268$\pm$1.2846
V97,RRc,0.33493,U,0.2295$\pm$0.0092,4.5286$\pm$0.0472,0.0277$\pm$0.0094,6.0856$\pm$0.3742,0.0112$\pm$0.0118,2.8976$\pm$0.8634,0.0274$\pm$0.0068,3.4608$\pm$0.4187
V97,RRc,0.33493,B,0.2505$\pm$0.0039,4.5793$\pm$0.017,0.0157$\pm$0.0038,0.8298$\pm$0.2721,0.0248$\pm$0.0042,2.6146$\pm$0.156,0.0128$\pm$0.0037,3.8255$\pm$0.311
V97,RRc,0.33493,I,0.1262$\pm$0.0034,4.4469$\pm$0.0293,0.0047$\pm$0.0029,0.9714$\pm$0.8507,0.0057$\pm$0.0034,0.3729$\pm$0.6333,0.016$\pm$0.0041,2.6133$\pm$0.1941
V97,RRc,0.33493,V,0.198$\pm$0.0037,4.5997$\pm$0.0199,0.0153$\pm$0.0035,0.8761$\pm$0.2681,0.0147$\pm$0.0039,2.9884$\pm$0.2437,0.0064$\pm$0.0035,4.7473$\pm$0.5784
V99,RRd,0.35543,R,0.1987$\pm$0.0001,4.8582$\pm$0.0006,0.0205$\pm$0.0001,0.3181$\pm$0.0056,0.0103$\pm$0.0001,2.5917$\pm$0.0112,0.0038$\pm$0.0001,4.5954$\pm$0.0301
V99,RRd,0.35543,U,0.2693$\pm$0.0002,4.1864$\pm$0.0006,0.0433$\pm$0.0002,5.0219$\pm$0.0036,0.0177$\pm$0.0002,6.1821$\pm$0.0087,0.0087$\pm$0.0002,1.1534$\pm$0.0177
V99,RRd,0.35543,B,0.2917$\pm$0.0001,4.167$\pm$0.0002,0.0392$\pm$0.0001,5.2138$\pm$0.0013,0.0183$\pm$0.0001,6.2315$\pm$0.0028,0.0069$\pm$0.0001,0.9943$\pm$0.0074
V99,RRd,0.35543,V,0.2527$\pm$0.0,4.2425$\pm$0.0002,0.034$\pm$0.0,5.3649$\pm$0.0013,0.0158$\pm$0.0,0.175$\pm$0.0028,0.0059$\pm$0.0,1.2965$\pm$0.0074
V99,RRd,0.35543,I,0.1725$\pm$0.0001,4.8035$\pm$0.0005,0.0227$\pm$0.0001,0.31$\pm$0.0036,0.0112$\pm$0.0001,2.2931$\pm$0.0074,0.0054$\pm$0.0001,4.4287$\pm$0.0152
V100,RRab,0.61881,B,0.2129$\pm$0.0003,4.3885$\pm$0.0015,0.0972$\pm$0.0003,4.7746$\pm$0.0033,0.0643$\pm$0.0003,5.5592$\pm$0.005,0.0379$\pm$0.0003,0.0852$\pm$0.0084
V100,RRab,0.61881,V,0.1977$\pm$0.0001,4.4708$\pm$0.0006,0.0849$\pm$0.0001,5.0627$\pm$0.0013,0.0496$\pm$0.0001,6.0146$\pm$0.0022,0.0213$\pm$0.0001,0.8006$\pm$0.0051
V100,RRab,0.61881,R,0.2086$\pm$0.0002,4.4753$\pm$0.0012,0.0738$\pm$0.0002,5.4297$\pm$0.0033,0.0381$\pm$0.0002,0.4442$\pm$0.0064,0.0145$\pm$0.0002,1.8122$\pm$0.0168
V100,RRab,0.61881,U,0.2729$\pm$0.0003,4.4827$\pm$0.0011,0.1085$\pm$0.0003,5.0497$\pm$0.0027,0.0601$\pm$0.0003,5.9591$\pm$0.0048,0.0286$\pm$0.0003,0.7032$\pm$0.0102
V100,RRab,0.61881,I,0.1197$\pm$0.0001,4.3615$\pm$0.0009,0.0401$\pm$0.0001,5.336$\pm$0.0026,0.0183$\pm$0.0001,0.1188$\pm$0.0058,0.006$\pm$0.0001,1.3494$\pm$0.0177
V101,RRab,0.64389,V,0.2114$\pm$0.0001,3.9899$\pm$0.0006,0.0908$\pm$0.0001,4.1008$\pm$0.0013,0.053$\pm$0.0001,4.5718$\pm$0.0022,0.0227$\pm$0.0001,5.16$\pm$0.0051
V101,RRab,0.64389,R,0.1516$\pm$0.0002,4.092$\pm$0.0016,0.0553$\pm$0.0002,4.6092$\pm$0.0043,0.0331$\pm$0.0002,5.4572$\pm$0.0071,0.0126$\pm$0.0002,0.0526$\pm$0.0187
V101,RRab,0.64389,I,0.1365$\pm$0.0001,3.6641$\pm$0.0006,0.0595$\pm$0.0001,3.9538$\pm$0.0013,0.0342$\pm$0.0001,4.4879$\pm$0.0022,0.0145$\pm$0.0001,5.1005$\pm$0.0052
V101,RRab,0.64389,U,0.2679$\pm$0.0003,4.1344$\pm$0.0011,0.1065$\pm$0.0003,4.353$\pm$0.0027,0.059$\pm$0.0003,4.9141$\pm$0.0048,0.0281$\pm$0.0003,5.593$\pm$0.0102
V101,RRab,0.64389,B,0.2767$\pm$0.0002,4.0102$\pm$0.0007,0.1064$\pm$0.0002,4.059$\pm$0.0018,0.0561$\pm$0.0002,4.4705$\pm$0.0034,0.0224$\pm$0.0002,4.8883$\pm$0.0085
V104,RRab,0.56993,I,0.2353$\pm$0.001,3.8993$\pm$0.0044,0.1094$\pm$0.001,4.0207$\pm$0.0095,0.0846$\pm$0.001,4.3447$\pm$0.0123,0.0534$\pm$0.001,4.7803$\pm$0.0195
V104,RRab,0.56993,R,0.2814$\pm$0.0011,4.0705$\pm$0.004,0.1361$\pm$0.0011,4.2998$\pm$0.0083,0.0993$\pm$0.0011,4.8544$\pm$0.0114,0.0645$\pm$0.0011,5.4714$\pm$0.0175
V104,RRab,0.56993,B,0.5371$\pm$0.0006,4.0143$\pm$0.0011,0.2409$\pm$0.0006,4.0069$\pm$0.0025,0.1542$\pm$0.0006,4.4238$\pm$0.0039,0.0787$\pm$0.0006,4.8916$\pm$0.0076
V104,RRab,0.56993,U,0.4888$\pm$0.0021,4.0147$\pm$0.0044,0.2326$\pm$0.0021,3.9928$\pm$0.0091,0.1658$\pm$0.0021,4.3504$\pm$0.0128,0.1047$\pm$0.0021,4.7356$\pm$0.0203
V104,RRab,0.56993,V,0.3975$\pm$0.0014,3.9313$\pm$0.0036,0.1813$\pm$0.0014,3.8426$\pm$0.0079,0.1297$\pm$0.0014,4.1016$\pm$0.011,0.0817$\pm$0.0014,4.4504$\pm$0.0176
V105,RRc,0.28775,V,0.1447$\pm$0.0058,4.0415$\pm$0.0453,0.0207$\pm$0.0063,5.3391$\pm$0.2923,0.007$\pm$0.006,1.906$\pm$0.8784,0.0112$\pm$0.006,6.2832$\pm$0.5328
V105,RRc,0.28775,B,0.1641$\pm$0.007,4.1106$\pm$0.0462,0.0196$\pm$0.007,0.4441$\pm$0.3853,0.0241$\pm$0.0074,2.3134$\pm$0.2939,0.0155$\pm$0.0073,2.9474$\pm$0.4577
V105,RRc,0.28775,U,0.1984$\pm$0.0225,4.4487$\pm$0.0788,0.0462$\pm$0.0196,5.9508$\pm$0.3591,0.0$\pm$0.0186,5.6277$\pm$0.0,0.0317$\pm$0.0179,5.2233$\pm$0.5567
V105,RRc,0.28775,I,0.1023$\pm$0.0104,4.3138$\pm$0.097,0.0173$\pm$0.01,2.8769$\pm$0.5886,0.0271$\pm$0.01,5.5999$\pm$0.3869,0.0301$\pm$0.0102,5.1613$\pm$0.3215
V105,RRc,0.28775,R,0.1911$\pm$0.3566,3.8152$\pm$2.3783,0.0829$\pm$0.1487,6.2832$\pm$4.6189,0.0616$\pm$0.2372,0.0$\pm$2.7716,0.0759$\pm$0.0989,4.05$\pm$1.3737
V106,RRab,0.53725,B,0.3919$\pm$0.0003,4.0651$\pm$0.0007,0.1318$\pm$0.0003,4.3591$\pm$0.0021,0.0605$\pm$0.0003,5.0032$\pm$0.0045,0.0271$\pm$0.0003,5.8621$\pm$0.01
V106,RRab,0.53725,I,0.1426$\pm$0.0006,3.4878$\pm$0.0044,0.0702$\pm$0.0006,3.3103$\pm$0.009,0.0518$\pm$0.0006,3.4293$\pm$0.0122,0.0336$\pm$0.0006,3.5286$\pm$0.0189
V106,RRab,0.53725,R,0.1284$\pm$0.0008,4.2936$\pm$0.006,0.058$\pm$0.0008,4.6396$\pm$0.0133,0.0451$\pm$0.0008,5.1995$\pm$0.0171,0.0302$\pm$0.0008,5.9219$\pm$0.0255
V106,RRab,0.53725,V,0.2957$\pm$0.0002,4.1042$\pm$0.0007,0.0995$\pm$0.0002,4.4374$\pm$0.0021,0.0456$\pm$0.0002,5.1206$\pm$0.0045,0.0205$\pm$0.0002,6.0186$\pm$0.01
V106,RRab,0.53725,U,0.2648$\pm$0.001,4.3799$\pm$0.0037,0.1178$\pm$0.001,4.6829$\pm$0.0084,0.0874$\pm$0.001,5.3561$\pm$0.0114,0.0556$\pm$0.001,6.1135$\pm$0.0178
V107,RRc,0.30903,B,0.224$\pm$0.0142,3.6389$\pm$0.0754,0.1078$\pm$0.0168,4.8116$\pm$0.1295,0.0372$\pm$0.0154,1.694$\pm$0.4012,0.0135$\pm$0.0144,6.2832$\pm$1.1121
V107,RRc,0.30903,U,0.2887$\pm$0.0385,3.0515$\pm$0.1043,0.0464$\pm$0.0336,5.6855$\pm$0.8703,0.0438$\pm$0.04,2.796$\pm$0.703,0.0302$\pm$0.0309,2.6239$\pm$1.2202
V107,RRc,0.30903,I,0.1001$\pm$0.0224,3.2975$\pm$0.2658,0.0638$\pm$0.0226,4.5826$\pm$0.4314,0.0103$\pm$0.0191,1.7935$\pm$3.0198,0.0243$\pm$0.0222,0.6815$\pm$1.1501
V107,RRc,0.30903,R,2.9441$\pm$inf,2.1631$\pm$inf,3.499$\pm$inf,3.0$\pm$inf,2.9848$\pm$inf,3.9878$\pm$inf,1.31$\pm$inf,4.7207$\pm$inf
V107,RRc,0.30903,V,0.1676$\pm$0.0136,3.8601$\pm$0.086,0.0529$\pm$0.0151,4.6327$\pm$0.2375,0.0251$\pm$0.014,1.6364$\pm$0.5363,0.0361$\pm$0.0134,3.7439$\pm$0.3806
V108,RRab,0.51961,I,0.2396$\pm$0.0014,3.8389$\pm$0.0059,0.1144$\pm$0.0014,3.9384$\pm$0.0124,0.0883$\pm$0.0014,4.2826$\pm$0.0161,0.059$\pm$0.0014,4.7154$\pm$0.024
V108,RRab,0.51961,R,0.219$\pm$0.0013,3.6653$\pm$0.006,0.099$\pm$0.0013,3.3829$\pm$0.0133,0.077$\pm$0.0013,3.3146$\pm$0.0171,0.0515$\pm$0.0013,3.4086$\pm$0.0255
V108,RRab,0.51961,B,0.4926$\pm$0.0022,4.0757$\pm$0.0045,0.2214$\pm$0.0022,4.0456$\pm$0.01,0.1607$\pm$0.0022,4.3507$\pm$0.0138,0.1002$\pm$0.0022,4.719$\pm$0.0221
V108,RRab,0.51961,U,0.4883$\pm$0.0027,4.047$\pm$0.0054,0.2252$\pm$0.0027,4.0213$\pm$0.0118,0.1671$\pm$0.0027,4.2774$\pm$0.0159,0.1101$\pm$0.0027,4.6393$\pm$0.0241
V108,RRab,0.51961,V,0.3794$\pm$0.0016,4.0394$\pm$0.0043,0.1731$\pm$0.0016,4.0133$\pm$0.0095,0.1262$\pm$0.0016,4.3632$\pm$0.013,0.0788$\pm$0.0016,4.7133$\pm$0.0209
V109,RRab,0.53392,I,0.2425$\pm$0.0014,3.811$\pm$0.0059,0.1158$\pm$0.0014,3.8827$\pm$0.0124,0.0894$\pm$0.0014,4.199$\pm$0.0161,0.0598$\pm$0.0014,4.6039$\pm$0.024
V109,RRab,0.53392,R,0.3197$\pm$0.0005,4.5322$\pm$0.0016,0.1129$\pm$0.0005,5.5442$\pm$0.0045,0.0525$\pm$0.0005,0.7758$\pm$0.0097,0.0219$\pm$0.0005,2.4113$\pm$0.0233
V109,RRab,0.53392,V,0.3716$\pm$0.0016,3.9238$\pm$0.0043,0.1695$\pm$0.0016,3.7821$\pm$0.0095,0.1236$\pm$0.0016,4.0165$\pm$0.013,0.0771$\pm$0.0016,4.251$\pm$0.0209
V109,RRab,0.53392,B,0.4985$\pm$0.0019,3.9058$\pm$0.0039,0.2274$\pm$0.0019,3.7757$\pm$0.0085,0.1653$\pm$0.0019,4.015$\pm$0.0117,0.1044$\pm$0.0019,4.3388$\pm$0.0185
V109,RRab,0.53392,U,0.4465$\pm$0.0019,3.749$\pm$0.0043,0.2036$\pm$0.0019,3.4325$\pm$0.0095,0.1486$\pm$0.0019,3.492$\pm$0.013,0.0927$\pm$0.0019,3.5517$\pm$0.0209
V110,RRab,0.53546,V,0.322$\pm$0.001,4.0344$\pm$0.0031,0.1553$\pm$0.001,4.0845$\pm$0.0064,0.1042$\pm$0.001,4.5243$\pm$0.0095,0.0644$\pm$0.001,4.9948$\pm$0.0154
V110,RRab,0.53546,R,0.2924$\pm$0.0005,3.9039$\pm$0.0016,0.1033$\pm$0.0005,4.2876$\pm$0.0045,0.0481$\pm$0.0005,5.1741$\pm$0.0097,0.02$\pm$0.0005,6.1813$\pm$0.0233
V110,RRab,0.53546,U,0.3786$\pm$0.0005,3.7531$\pm$0.0014,0.1627$\pm$0.0005,3.569$\pm$0.0034,0.0988$\pm$0.0005,3.7502$\pm$0.0055,0.0499$\pm$0.0005,4.1288$\pm$0.011
V110,RRab,0.53546,I,0.2021$\pm$0.0008,3.6642$\pm$0.0041,0.0971$\pm$0.0008,3.7277$\pm$0.0086,0.0715$\pm$0.0008,4.0595$\pm$0.0117,0.0456$\pm$0.0008,4.4291$\pm$0.0183
V110,RRab,0.53546,B,0.3868$\pm$0.0017,4.0362$\pm$0.0044,0.1841$\pm$0.0017,4.0358$\pm$0.0091,0.1312$\pm$0.0017,4.4149$\pm$0.0128,0.0828$\pm$0.0017,4.8216$\pm$0.0203
V111,RRab,0.51019,I,0.1999$\pm$0.0004,3.9399$\pm$0.0018,0.0919$\pm$0.0004,4.3834$\pm$0.0039,0.0598$\pm$0.0004,5.0377$\pm$0.006,0.0306$\pm$0.0004,5.8109$\pm$0.0117
V111,RRab,0.51019,R,0.2408$\pm$0.0004,4.3715$\pm$0.0016,0.0851$\pm$0.0004,5.2229$\pm$0.0045,0.0396$\pm$0.0004,0.2939$\pm$0.0097,0.0165$\pm$0.0004,1.7688$\pm$0.0233
V111,RRab,0.51019,U,0.4605$\pm$0.0005,3.8756$\pm$0.0011,0.183$\pm$0.0005,3.8355$\pm$0.0027,0.1014$\pm$0.0005,4.1378$\pm$0.0048,0.0483$\pm$0.0005,4.5579$\pm$0.0102
V111,RRab,0.51019,V,0.3371$\pm$0.0005,4.1594$\pm$0.0015,0.154$\pm$0.0005,4.3165$\pm$0.0033,0.1019$\pm$0.0005,4.872$\pm$0.005,0.06$\pm$0.0005,5.4522$\pm$0.0084
V111,RRab,0.51019,B,0.429$\pm$0.0004,4.1663$\pm$0.001,0.1791$\pm$0.0004,4.4458$\pm$0.0023,0.1004$\pm$0.0004,5.1334$\pm$0.0041,0.0402$\pm$0.0004,5.9975$\pm$0.0103
V113,RRab,0.513,I,0.2257$\pm$0.0009,4.2053$\pm$0.0042,0.1021$\pm$0.0009,4.8117$\pm$0.0092,0.0732$\pm$0.0009,5.6437$\pm$0.0129,0.0462$\pm$0.0009,0.2161$\pm$0.0204
V113,RRab,0.513,R,0.1896$\pm$0.0008,3.9688$\pm$0.004,0.0917$\pm$0.0008,4.0964$\pm$0.0083,0.0669$\pm$0.0008,4.5493$\pm$0.0114,0.0435$\pm$0.0008,5.0645$\pm$0.0175
V113,RRab,0.513,V,0.4105$\pm$0.0018,4.0217$\pm$0.0044,0.1953$\pm$0.0018,4.0068$\pm$0.0091,0.1393$\pm$0.0018,4.3714$\pm$0.0128,0.0879$\pm$0.0018,4.7636$\pm$0.0203
V113,RRab,0.513,B,0.5138$\pm$0.0022,4.0261$\pm$0.0044,0.2445$\pm$0.0022,4.0157$\pm$0.0091,0.1743$\pm$0.0022,4.3848$\pm$0.0128,0.11$\pm$0.0022,4.7814$\pm$0.0203
V113,RRab,0.513,U,0.3815$\pm$0.0012,3.701$\pm$0.0031,0.184$\pm$0.0012,3.4177$\pm$0.0064,0.1235$\pm$0.0012,3.524$\pm$0.0095,0.0764$\pm$0.0012,3.6611$\pm$0.0154
V114,RRab,0.59772,V,0.2851$\pm$0.0004,4.0534$\pm$0.0015,0.1303$\pm$0.0004,4.1045$\pm$0.0033,0.0862$\pm$0.0004,4.554$\pm$0.005,0.0508$\pm$0.0004,5.0281$\pm$0.0084
V114,RRab,0.59772,I,0.156$\pm$0.0003,3.8514$\pm$0.0018,0.0763$\pm$0.0003,4.2286$\pm$0.0037,0.0503$\pm$0.0003,4.8648$\pm$0.0056,0.0284$\pm$0.0003,5.5809$\pm$0.0099
V114,RRab,0.59772,U,0.3674$\pm$0.0016,4.0339$\pm$0.0042,0.1612$\pm$0.0016,4.0373$\pm$0.0097,0.114$\pm$0.0016,4.4069$\pm$0.0137,0.0722$\pm$0.0016,4.8837$\pm$0.0216
V114,RRab,0.59772,R,0.1773$\pm$0.001,4.117$\pm$0.0054,0.0828$\pm$0.001,4.3277$\pm$0.0116,0.0646$\pm$0.001,4.8166$\pm$0.0148,0.0431$\pm$0.001,5.4142$\pm$0.0223
V114,RRab,0.59772,B,0.3495$\pm$0.0009,4.0822$\pm$0.0025,0.1577$\pm$0.0009,4.1243$\pm$0.0056,0.1127$\pm$0.0009,4.5131$\pm$0.0078,0.0679$\pm$0.0009,5.0125$\pm$0.0129
V115,RRab,0.51335,V,0.4208$\pm$0.0019,4.0392$\pm$0.0046,0.1879$\pm$0.0019,4.0134$\pm$0.0102,0.1409$\pm$0.0019,4.2964$\pm$0.0136,0.0877$\pm$0.0019,4.6816$\pm$0.0219
V115,RRab,0.51335,U,0.5619$\pm$0.0006,4.4827$\pm$0.0011,0.2233$\pm$0.0006,5.0497$\pm$0.0027,0.1237$\pm$0.0006,5.9591$\pm$0.0048,0.0589$\pm$0.0006,0.7032$\pm$0.0102
V115,RRab,0.51335,B,0.5368$\pm$0.0023,4.0409$\pm$0.0043,0.2448$\pm$0.0023,4.0163$\pm$0.0095,0.1786$\pm$0.0023,4.3677$\pm$0.013,0.1114$\pm$0.0023,4.7194$\pm$0.0209
V115,RRab,0.51335,I,0.2401$\pm$0.0016,3.9602$\pm$0.0065,0.1124$\pm$0.0016,4.1397$\pm$0.0139,0.0884$\pm$0.0016,4.5185$\pm$0.0176,0.06$\pm$0.0016,4.9934$\pm$0.026
V115,RRab,0.51335,R,0.2875$\pm$0.0003,4.4179$\pm$0.0009,0.1224$\pm$0.0003,5.174$\pm$0.0021,0.0688$\pm$0.0003,6.2754$\pm$0.0037,0.0297$\pm$0.0003,1.2428$\pm$0.0086
V116,RRab,0.51481,U,0.4712$\pm$0.0012,4.0591$\pm$0.0026,0.2197$\pm$0.0012,4.0957$\pm$0.0056,0.1601$\pm$0.0012,4.4271$\pm$0.0077,0.0914$\pm$0.0012,4.8654$\pm$0.0135
V116,RRab,0.51481,B,0.4745$\pm$0.0021,4.1054$\pm$0.0045,0.2132$\pm$0.0021,4.1049$\pm$0.01,0.1548$\pm$0.0021,4.4398$\pm$0.0138,0.0965$\pm$0.0021,4.8378$\pm$0.0221
V116,RRab,0.51481,V,0.3721$\pm$0.0017,4.0887$\pm$0.0045,0.1672$\pm$0.0017,4.0716$\pm$0.01,0.1214$\pm$0.0017,4.3898$\pm$0.0138,0.0757$\pm$0.0017,4.7711$\pm$0.0221
V116,RRab,0.51481,R,0.2655$\pm$0.0014,4.0645$\pm$0.0054,0.124$\pm$0.0014,4.2227$\pm$0.0116,0.0968$\pm$0.0014,4.6591$\pm$0.0148,0.0645$\pm$0.0014,5.2042$\pm$0.0223
V116,RRab,0.51481,I,0.2398$\pm$0.0016,3.9158$\pm$0.0065,0.1122$\pm$0.0016,4.0509$\pm$0.0139,0.0883$\pm$0.0016,4.3853$\pm$0.0176,0.0599$\pm$0.0016,4.8158$\pm$0.026
V117,RRab,0.60054,R,0.2316$\pm$0.0005,3.5804$\pm$0.0022,0.114$\pm$0.0005,3.4788$\pm$0.0045,0.0758$\pm$0.0005,3.665$\pm$0.0068,0.0418$\pm$0.0005,3.9737$\pm$0.0124
V117,RRab,0.60054,I,0.2095$\pm$0.0004,3.7723$\pm$0.0018,0.0963$\pm$0.0004,4.0483$\pm$0.0039,0.0627$\pm$0.0004,4.5351$\pm$0.006,0.0321$\pm$0.0004,5.1407$\pm$0.0117
V117,RRab,0.60054,U,0.3783$\pm$0.0018,4.0233$\pm$0.0048,0.1753$\pm$0.0018,3.982$\pm$0.0105,0.1307$\pm$0.0018,4.2775$\pm$0.014,0.0841$\pm$0.0018,4.6312$\pm$0.0218
V117,RRab,0.60054,B,0.4569$\pm$0.0005,4.053$\pm$0.0011,0.2049$\pm$0.0005,4.0842$\pm$0.0025,0.1311$\pm$0.0005,4.5398$\pm$0.0039,0.067$\pm$0.0005,5.0463$\pm$0.0076
V117,RRab,0.60054,V,0.3366$\pm$0.0003,3.9957$\pm$0.001,0.1405$\pm$0.0003,4.1045$\pm$0.0023,0.0788$\pm$0.0003,4.6214$\pm$0.0041,0.0316$\pm$0.0003,5.3148$\pm$0.0103
V118,RRab,0.4994,I,0.2619$\pm$0.0017,3.9225$\pm$0.0065,0.1226$\pm$0.0017,4.0644$\pm$0.0139,0.0965$\pm$0.0017,4.4056$\pm$0.0176,0.0654$\pm$0.0017,4.8427$\pm$0.026
V118,RRab,0.4994,R,0.229$\pm$0.0005,3.5804$\pm$0.0022,0.1127$\pm$0.0005,3.4788$\pm$0.0045,0.0749$\pm$0.0005,3.665$\pm$0.0068,0.0413$\pm$0.0005,3.9737$\pm$0.0124
V118,RRab,0.4994,B,0.5424$\pm$0.002,4.0999$\pm$0.0036,0.2474$\pm$0.002,4.1797$\pm$0.0079,0.1771$\pm$0.002,4.6072$\pm$0.011,0.1114$\pm$0.002,5.1245$\pm$0.0176
V118,RRab,0.4994,U,0.4005$\pm$0.0012,3.701$\pm$0.0031,0.1931$\pm$0.0012,3.4177$\pm$0.0064,0.1297$\pm$0.0012,3.524$\pm$0.0095,0.0801$\pm$0.0012,3.6611$\pm$0.0154
V118,RRab,0.4994,V,0.4221$\pm$0.0013,4.0683$\pm$0.0031,0.2036$\pm$0.0013,4.1523$\pm$0.0064,0.1367$\pm$0.0013,4.626$\pm$0.0095,0.0845$\pm$0.0013,5.1304$\pm$0.0154
V119,RRab,0.51835,R,0.2405$\pm$0.0004,4.5322$\pm$0.0016,0.085$\pm$0.0004,5.5442$\pm$0.0045,0.0395$\pm$0.0004,0.7758$\pm$0.0097,0.0164$\pm$0.0004,2.4113$\pm$0.0233
V119,RRab,0.51835,V,0.4111$\pm$0.0003,3.9421$\pm$0.0007,0.158$\pm$0.0003,3.9228$\pm$0.0018,0.0833$\pm$0.0003,4.2661$\pm$0.0034,0.0333$\pm$0.0003,4.6158$\pm$0.0085
V119,RRab,0.51835,B,0.4542$\pm$0.002,3.8924$\pm$0.0045,0.2041$\pm$0.002,3.6791$\pm$0.01,0.1482$\pm$0.002,3.801$\pm$0.0138,0.0924$\pm$0.002,3.9861$\pm$0.0221
V119,RRab,0.51835,U,0.3988$\pm$0.0009,3.7198$\pm$0.0022,0.1854$\pm$0.0009,3.4833$\pm$0.0047,0.1247$\pm$0.0009,3.606$\pm$0.0069,0.0685$\pm$0.0009,3.8411$\pm$0.0126
V119,RRab,0.51835,I,0.2142$\pm$0.0013,3.5245$\pm$0.0059,0.1023$\pm$0.0013,3.3097$\pm$0.0124,0.079$\pm$0.0013,3.3395$\pm$0.0161,0.0528$\pm$0.0013,3.4579$\pm$0.024
V120,RRab,0.64014,R,0.1025$\pm$0.0002,4.1752$\pm$0.0016,0.0362$\pm$0.0002,4.8303$\pm$0.0045,0.0168$\pm$0.0002,5.9881$\pm$0.0097,0.007$\pm$0.0002,0.9835$\pm$0.0233
V120,RRab,0.64014,I,0.1124$\pm$0.0002,4.0244$\pm$0.0014,0.0492$\pm$0.0002,4.6044$\pm$0.0032,0.031$\pm$0.0002,5.4395$\pm$0.0051,0.0153$\pm$0.0002,0.1748$\pm$0.0103
V120,RRab,0.64014,U,0.2272$\pm$0.0002,4.3239$\pm$0.0011,0.0903$\pm$0.0002,4.732$\pm$0.0027,0.05$\pm$0.0002,5.4826$\pm$0.0048,0.0238$\pm$0.0002,0.0679$\pm$0.0102
V120,RRab,0.64014,B,0.2347$\pm$0.0002,4.1944$\pm$0.001,0.098$\pm$0.0002,4.5018$\pm$0.0023,0.0549$\pm$0.0002,5.2175$\pm$0.0041,0.022$\pm$0.0002,6.1095$\pm$0.0103
V120,RRab,0.64014,V,0.1808$\pm$0.0001,4.1512$\pm$0.0007,0.0608$\pm$0.0001,4.5313$\pm$0.0021,0.0279$\pm$0.0001,5.2615$\pm$0.0045,0.0125$\pm$0.0001,6.2064$\pm$0.01
V121,RRab,0.53521,R,0.2171$\pm$0.0006,3.7547$\pm$0.0026,0.1064$\pm$0.0006,3.7966$\pm$0.0052,0.0729$\pm$0.0006,4.1496$\pm$0.0076,0.0422$\pm$0.0006,4.6142$\pm$0.0132
V121,RRab,0.53521,I,0.2357$\pm$0.0004,3.7311$\pm$0.0018,0.1083$\pm$0.0004,3.9658$\pm$0.0039,0.0705$\pm$0.0004,4.4114$\pm$0.006,0.0361$\pm$0.0004,4.9757$\pm$0.0117
V121,RRab,0.53521,U,0.4557$\pm$0.0025,3.9465$\pm$0.0054,0.2102$\pm$0.0025,3.8203$\pm$0.0118,0.1559$\pm$0.0025,3.9759$\pm$0.0159,0.1027$\pm$0.0025,4.2372$\pm$0.0241
V121,RRab,0.53521,B,0.4397$\pm$0.002,4.1838$\pm$0.0046,0.1964$\pm$0.002,4.3026$\pm$0.0102,0.1472$\pm$0.002,4.7301$\pm$0.0136,0.0917$\pm$0.002,5.2599$\pm$0.0219
V121,RRab,0.53521,V,0.3187$\pm$0.0014,4.0227$\pm$0.0044,0.1516$\pm$0.0014,4.0088$\pm$0.0091,0.1081$\pm$0.0014,4.3744$\pm$0.0128,0.0682$\pm$0.0014,4.7676$\pm$0.0203
V122,RRab,0.51093,V,0.4144$\pm$0.0016,4.3789$\pm$0.0037,0.1842$\pm$0.0016,4.681$\pm$0.0084,0.1367$\pm$0.0016,5.3532$\pm$0.0114,0.087$\pm$0.0016,6.1095$\pm$0.0178
V122,RRab,0.51093,U,0.3989$\pm$0.0005,4.3907$\pm$0.0013,0.176$\pm$0.0005,4.9367$\pm$0.003,0.1092$\pm$0.0005,5.7837$\pm$0.0048,0.0542$\pm$0.0005,0.4717$\pm$0.0097
V122,RRab,0.51093,B,0.4561$\pm$0.0018,4.3652$\pm$0.0039,0.2081$\pm$0.0018,4.6947$\pm$0.0085,0.1512$\pm$0.0018,5.3934$\pm$0.0117,0.0955$\pm$0.0018,6.1767$\pm$0.0185
V122,RRab,0.51093,R,0.3111$\pm$0.0011,4.2998$\pm$0.0037,0.1449$\pm$0.0011,4.7575$\pm$0.0079,0.1077$\pm$0.0011,5.5555$\pm$0.0106,0.0684$\pm$0.0011,0.1621$\pm$0.0167
V122,RRab,0.51093,I,0.2894$\pm$0.0003,3.8505$\pm$0.0009,0.0969$\pm$0.0003,4.314$\pm$0.0026,0.0442$\pm$0.0003,4.8689$\pm$0.0058,0.0145$\pm$0.0003,5.5886$\pm$0.0177
V123,RRab,0.54548,V,0.3716$\pm$0.0014,4.1097$\pm$0.0037,0.1652$\pm$0.0014,4.1424$\pm$0.0084,0.1226$\pm$0.0014,4.5454$\pm$0.0114,0.078$\pm$0.0014,5.0325$\pm$0.0178
V123,RRab,0.54548,I,0.2394$\pm$0.0011,3.7466$\pm$0.0044,0.1114$\pm$0.0011,3.7152$\pm$0.0095,0.086$\pm$0.0011,3.8865$\pm$0.0123,0.0543$\pm$0.0011,4.1694$\pm$0.0195
V123,RRab,0.54548,R,0.2115$\pm$0.0005,4.0845$\pm$0.0025,0.103$\pm$0.0005,4.5275$\pm$0.005,0.0673$\pm$0.0005,5.2421$\pm$0.0077,0.0367$\pm$0.0005,6.0535$\pm$0.0141
V123,RRab,0.54548,B,0.4697$\pm$0.0012,4.107$\pm$0.0025,0.2119$\pm$0.0012,4.1739$\pm$0.0056,0.1514$\pm$0.0012,4.5875$\pm$0.0078,0.0912$\pm$0.0012,5.1116$\pm$0.0129
V123,RRab,0.54548,U,0.4376$\pm$0.0024,4.0494$\pm$0.0054,0.2018$\pm$0.0024,4.026$\pm$0.0118,0.1497$\pm$0.0024,4.2844$\pm$0.0159,0.0987$\pm$0.0024,4.6486$\pm$0.0241
V124,RRab,0.75244,I,0.1005$\pm$0.0001,3.8678$\pm$0.0009,0.0336$\pm$0.0001,4.3485$\pm$0.0026,0.0153$\pm$0.0001,4.9207$\pm$0.0058,0.005$\pm$0.0001,5.6576$\pm$0.0177
V124,RRab,0.75244,U,0.215$\pm$0.0002,4.2584$\pm$0.0011,0.0854$\pm$0.0002,4.6011$\pm$0.0027,0.0473$\pm$0.0002,5.2862$\pm$0.0048,0.0225$\pm$0.0002,6.0891$\pm$0.0102
V124,RRab,0.75244,B,0.2056$\pm$0.0001,4.1734$\pm$0.0007,0.0692$\pm$0.0001,4.5757$\pm$0.0021,0.0317$\pm$0.0001,5.328$\pm$0.0045,0.0142$\pm$0.0001,0.012$\pm$0.01
V124,RRab,0.75244,V,0.1595$\pm$0.0001,4.1122$\pm$0.0007,0.0537$\pm$0.0001,4.4534$\pm$0.0021,0.0246$\pm$0.0001,5.1446$\pm$0.0045,0.011$\pm$0.0001,6.0506$\pm$0.01
V124,RRab,0.75244,R,0.1233$\pm$0.0002,3.9669$\pm$0.0016,0.0436$\pm$0.0002,4.4136$\pm$0.0045,0.0203$\pm$0.0002,5.3631$\pm$0.0097,0.0084$\pm$0.0002,0.1501$\pm$0.0233
V125,RRd,0.34982,I,0.1293$\pm$0.0001,4.2374$\pm$0.0005,0.017$\pm$0.0001,5.4611$\pm$0.0036,0.0084$\pm$0.0001,0.595$\pm$0.0074,0.0041$\pm$0.0001,2.1645$\pm$0.0152
V125,RRd,0.34982,R,0.1467$\pm$0.0001,4.2299$\pm$0.0006,0.0151$\pm$0.0001,5.3447$\pm$0.0056,0.0076$\pm$0.0001,0.7068$\pm$0.0112,0.0028$\pm$0.0001,2.0821$\pm$0.0301
V125,RRd,0.34982,V,0.1895$\pm$0.0,4.167$\pm$0.0002,0.0255$\pm$0.0,5.2138$\pm$0.0013,0.0119$\pm$0.0,6.2315$\pm$0.0028,0.0045$\pm$0.0,0.9943$\pm$0.0074
V125,RRd,0.34982,B,0.2552$\pm$0.0,4.167$\pm$0.0002,0.0343$\pm$0.0,5.2138$\pm$0.0013,0.016$\pm$0.0,6.2315$\pm$0.0028,0.006$\pm$0.0,0.9943$\pm$0.0074
V125,RRd,0.34982,U,0.249$\pm$0.0001,4.1864$\pm$0.0006,0.04$\pm$0.0001,5.0219$\pm$0.0036,0.0164$\pm$0.0001,6.1821$\pm$0.0087,0.008$\pm$0.0001,1.1534$\pm$0.0177
V126,RRc,0.3484,I,0.1082$\pm$0.0109,3.6656$\pm$0.0947,0.0217$\pm$0.0108,4.0085$\pm$0.454,0.0078$\pm$0.0104,2.4855$\pm$1.3515,0.0101$\pm$0.0113,6.1489$\pm$0.987
V126,RRc,0.3484,R,0.2816$\pm$0.4992,3.2951$\pm$0.1733,0.1452$\pm$0.5255,4.9589$\pm$1.6345,0.0393$\pm$0.0486,0.0$\pm$9.5631,0.0$\pm$0.1241,1.1764$\pm$0.0
V126,RRc,0.3484,U,0.0725$\pm$0.0351,4.2652$\pm$0.3711,0.1407$\pm$0.0322,5.3023$\pm$0.1602,0.102$\pm$0.028,4.6686$\pm$0.1818,0.0583$\pm$0.0211,3.3588$\pm$0.3125
V126,RRc,0.3484,V,0.1811$\pm$0.0079,4.1478$\pm$0.044,0.0324$\pm$0.0083,4.3813$\pm$0.2245,0.0227$\pm$0.0079,5.1458$\pm$0.3432,0.0127$\pm$0.0077,2.1875$\pm$0.5885
V126,RRc,0.3484,B,0.2133$\pm$0.009,4.1399$\pm$0.0446,0.0431$\pm$0.0097,4.157$\pm$0.2004,0.0266$\pm$0.009,5.2597$\pm$0.3511,0.0068$\pm$0.0084,1.842$\pm$1.3791
V128,RRc,0.29204,U,0.3071$\pm$0.0143,3.7898$\pm$0.0504,0.0571$\pm$0.014,3.9583$\pm$0.251,0.0564$\pm$0.014,4.5325$\pm$0.2601,0.0225$\pm$0.0141,3.0809$\pm$0.6333
V128,RRc,0.29204,R,0.4659$\pm$0.7922,3.9608$\pm$0.5741,0.3167$\pm$0.6517,3.703$\pm$0.1195,0.1564$\pm$0.3381,2.5794$\pm$1.4473,0.0419$\pm$0.1161,0.0$\pm$2.8284
V128,RRc,0.29204,V,0.2705$\pm$0.0064,4.0781$\pm$0.0235,0.062$\pm$0.0065,4.9268$\pm$0.0987,0.0227$\pm$0.0065,6.0823$\pm$0.272,0.0159$\pm$0.0063,6.2832$\pm$0.3943
V128,RRc,0.29204,B,0.3357$\pm$0.0073,4.1119$\pm$0.02,0.0681$\pm$0.0069,4.7717$\pm$0.1024,0.0237$\pm$0.0069,5.0846$\pm$0.2942,0.0138$\pm$0.0068,6.2832$\pm$0.5167
V128,RRc,0.29204,I,0.16$\pm$0.0141,3.9629$\pm$0.1118,0.0348$\pm$0.0154,5.1619$\pm$0.4711,0.0286$\pm$0.0163,5.7732$\pm$0.5028,0.0124$\pm$0.0148,1.1814$\pm$1.1698
V130,RRab,0.55904,I,0.1364$\pm$0.0009,4.0912$\pm$0.0065,0.0639$\pm$0.0009,4.4017$\pm$0.0139,0.0502$\pm$0.0009,4.9115$\pm$0.0176,0.0341$\pm$0.0009,5.5174$\pm$0.026
V130,RRab,0.55904,R,0.1765$\pm$0.0002,3.8262$\pm$0.001,0.0793$\pm$0.0002,3.9798$\pm$0.0022,0.0479$\pm$0.0002,4.4739$\pm$0.0037,0.0251$\pm$0.0002,5.0575$\pm$0.007
V130,RRab,0.55904,V,0.2595$\pm$0.0004,4.0758$\pm$0.0015,0.1186$\pm$0.0004,4.1492$\pm$0.0033,0.0784$\pm$0.0004,4.621$\pm$0.005,0.0462$\pm$0.0004,5.1175$\pm$0.0084
V130,RRab,0.55904,B,0.3255$\pm$0.0004,3.9886$\pm$0.0011,0.146$\pm$0.0004,3.9555$\pm$0.0025,0.0934$\pm$0.0004,4.3467$\pm$0.0039,0.0477$\pm$0.0004,4.7889$\pm$0.0076
V130,RRab,0.55904,U,0.2969$\pm$0.0013,4.3893$\pm$0.0045,0.1334$\pm$0.0013,4.6727$\pm$0.01,0.0968$\pm$0.0013,5.2915$\pm$0.0138,0.0604$\pm$0.0013,5.9733$\pm$0.0221
V131,RRc,0.29769,I,0.1164$\pm$0.0239,4.0178$\pm$0.2142,0.0298$\pm$0.0257,3.9974$\pm$0.7604,0.0605$\pm$0.0229,2.6743$\pm$0.3977,0.0248$\pm$0.0258,1.7628$\pm$0.8589
V131,RRc,0.29769,B,0.3042$\pm$0.0089,4.0549$\pm$0.0284,0.0564$\pm$0.0086,5.3131$\pm$0.154,0.0166$\pm$0.0085,5.8$\pm$0.5329,0.0112$\pm$0.0085,1.539$\pm$0.792
V131,RRc,0.29769,R,0.229$\pm$0.0221,4.3174$\pm$0.1088,0.0201$\pm$0.021,4.575$\pm$0.9889,0.0468$\pm$0.0229,4.796$\pm$0.4052,0.0$\pm$0.02,2.5316$\pm$0.0
V131,RRc,0.29769,U,0.3061$\pm$0.0131,4.2033$\pm$0.0389,0.0779$\pm$0.0111,6.1464$\pm$0.1616,0.0477$\pm$0.0115,5.8421$\pm$0.2551,0.0466$\pm$0.012,1.64$\pm$0.2485
V131,RRc,0.29769,V,0.2539$\pm$0.0069,4.0678$\pm$0.0244,0.0434$\pm$0.0065,4.9478$\pm$0.1486,0.013$\pm$0.0064,5.9186$\pm$0.4997,0.0147$\pm$0.0065,6.19$\pm$0.4373
V132,RRc,0.33986,I,0.1564$\pm$0.0174,4.3659$\pm$0.1107,0.0362$\pm$0.0173,1.9399$\pm$0.4614,0.0439$\pm$0.0175,4.9775$\pm$0.3795,0.0191$\pm$0.0156,2.3754$\pm$1.0743
V132,RRc,0.33986,R,1.4595$\pm$0.2586,5.0318$\pm$0.055,1.0004$\pm$0.1635,2.9223$\pm$0.0607,1.0925$\pm$0.2157,0.2512$\pm$0.0661,0.6231$\pm$0.1265,3.4531$\pm$0.0643
V132,RRc,0.33986,V,0.1767$\pm$0.006,4.0333$\pm$0.0331,0.0362$\pm$0.0059,4.8634$\pm$0.1606,0.0039$\pm$0.0062,4.7087$\pm$1.4369,0.0179$\pm$0.0063,0.8908$\pm$0.2934
V132,RRc,0.33986,B,0.2298$\pm$0.0082,4.1462$\pm$0.0343,0.049$\pm$0.0079,4.8429$\pm$0.1649,0.0026$\pm$0.0081,2.1814$\pm$3.0607,0.0135$\pm$0.008,0.985$\pm$0.5519
V132,RRc,0.33986,U,0.2521$\pm$0.0424,4.4347$\pm$0.1495,0.0377$\pm$0.0503,5.6624$\pm$0.6119,0.0094$\pm$0.0275,0.0$\pm$4.4537,0.0197$\pm$0.0249,2.7063$\pm$1.4833
V133,RRab,0.55073,B,0.4515$\pm$0.0003,4.5307$\pm$0.0007,0.1736$\pm$0.0003,5.1001$\pm$0.0018,0.0915$\pm$0.0003,6.0321$\pm$0.0034,0.0366$\pm$0.0003,0.6872$\pm$0.0085
V133,RRab,0.55073,I,0.2107$\pm$0.0004,4.24$\pm$0.0018,0.0969$\pm$0.0004,4.9837$\pm$0.0039,0.063$\pm$0.0004,5.9382$\pm$0.006,0.0323$\pm$0.0004,0.7283$\pm$0.0117
V133,RRab,0.55073,U,0.3618$\pm$0.0015,4.4213$\pm$0.0042,0.1588$\pm$0.0015,4.812$\pm$0.0097,0.1123$\pm$0.0015,5.569$\pm$0.0137,0.0711$\pm$0.0015,0.15$\pm$0.0216
V133,RRab,0.55073,V,0.3496$\pm$0.0016,4.3893$\pm$0.0045,0.1571$\pm$0.0016,4.6727$\pm$0.01,0.114$\pm$0.0016,5.2915$\pm$0.0138,0.0711$\pm$0.0016,5.9733$\pm$0.0221
V133,RRab,0.55073,R,0.2037$\pm$0.0005,4.0382$\pm$0.0026,0.0998$\pm$0.0005,4.3638$\pm$0.0052,0.0684$\pm$0.0005,5.0002$\pm$0.0076,0.0396$\pm$0.0005,5.7484$\pm$0.0132
V134,RRab,0.61806,V,0.2283$\pm$0.0002,4.0365$\pm$0.0011,0.0966$\pm$0.0002,4.2061$\pm$0.0025,0.0548$\pm$0.0002,4.7923$\pm$0.0044,0.0236$\pm$0.0002,5.5218$\pm$0.0103
V134,RRab,0.61806,R,0.167$\pm$0.0004,3.9649$\pm$0.0025,0.0813$\pm$0.0004,4.2884$\pm$0.005,0.0532$\pm$0.0004,4.8835$\pm$0.0077,0.029$\pm$0.0004,5.5754$\pm$0.0141
V134,RRab,0.61806,U,0.2898$\pm$0.0012,4.1247$\pm$0.0042,0.1272$\pm$0.0012,4.2188$\pm$0.0097,0.0899$\pm$0.0012,4.6792$\pm$0.0137,0.057$\pm$0.0012,5.2468$\pm$0.0216
V134,RRab,0.61806,B,0.2962$\pm$0.0003,4.1068$\pm$0.0011,0.1329$\pm$0.0003,4.1919$\pm$0.0025,0.085$\pm$0.0003,4.7013$\pm$0.0039,0.0434$\pm$0.0003,5.2617$\pm$0.0076
V134,RRab,0.61806,I,0.1341$\pm$0.0002,3.8723$\pm$0.0018,0.0656$\pm$0.0002,4.2704$\pm$0.0037,0.0432$\pm$0.0002,4.9276$\pm$0.0056,0.0244$\pm$0.0002,5.6647$\pm$0.0099
V135,RRab,0.56839,B,0.4092$\pm$0.0016,4.0655$\pm$0.0039,0.1867$\pm$0.0016,4.0952$\pm$0.0085,0.1357$\pm$0.0016,4.4942$\pm$0.0117,0.0857$\pm$0.0016,4.9778$\pm$0.0185
V135,RRab,0.56839,V,0.3103$\pm$0.0012,4.0639$\pm$0.0039,0.1416$\pm$0.0012,4.092$\pm$0.0085,0.1029$\pm$0.0012,4.4894$\pm$0.0117,0.065$\pm$0.0012,4.9713$\pm$0.0185
V135,RRab,0.56839,R,0.1983$\pm$0.0012,4.0344$\pm$0.006,0.0896$\pm$0.0012,4.1211$\pm$0.0133,0.0697$\pm$0.0012,4.4218$\pm$0.0171,0.0466$\pm$0.0012,4.885$\pm$0.0255
V135,RRab,0.56839,I,0.2077$\pm$0.0004,3.7079$\pm$0.0018,0.1016$\pm$0.0004,3.9415$\pm$0.0037,0.067$\pm$0.0004,4.4342$\pm$0.0056,0.0378$\pm$0.0004,5.0068$\pm$0.0099
V135,RRab,0.56839,U,0.3736$\pm$0.0004,4.0764$\pm$0.0011,0.1485$\pm$0.0004,4.237$\pm$0.0027,0.0823$\pm$0.0004,4.7401$\pm$0.0048,0.0392$\pm$0.0004,5.361$\pm$0.0102
V136,RRab,0.61718,I,0.1327$\pm$0.0005,3.8514$\pm$0.0041,0.0638$\pm$0.0005,4.102$\pm$0.0086,0.047$\pm$0.0005,4.6209$\pm$0.0117,0.0299$\pm$0.0005,5.1776$\pm$0.0183
V136,RRab,0.61718,R,0.2156$\pm$0.0005,4.2087$\pm$0.0022,0.1061$\pm$0.0005,4.7354$\pm$0.0045,0.0706$\pm$0.0005,5.55$\pm$0.0068,0.0389$\pm$0.0005,0.2038$\pm$0.0124
V136,RRab,0.61718,V,0.225$\pm$0.0005,4.0341$\pm$0.002,0.1079$\pm$0.0005,4.1438$\pm$0.0042,0.0695$\pm$0.0005,4.6128$\pm$0.0065,0.0395$\pm$0.0005,5.1724$\pm$0.0115
V136,RRab,0.61718,B,0.3014$\pm$0.0003,4.0844$\pm$0.0011,0.1352$\pm$0.0003,4.147$\pm$0.0025,0.0865$\pm$0.0003,4.634$\pm$0.0039,0.0442$\pm$0.0003,5.1719$\pm$0.0076
V136,RRab,0.61718,U,0.2803$\pm$0.0011,4.1685$\pm$0.0039,0.1279$\pm$0.0011,4.3012$\pm$0.0085,0.093$\pm$0.0011,4.8031$\pm$0.0117,0.0587$\pm$0.0011,5.3897$\pm$0.0185
V137,RRab,0.57515,I,0.1729$\pm$0.0003,3.6605$\pm$0.0018,0.0795$\pm$0.0003,3.8245$\pm$0.0039,0.0517$\pm$0.0003,4.1994$\pm$0.006,0.0265$\pm$0.0003,4.6932$\pm$0.0117
V137,RRab,0.57515,V,0.308$\pm$0.0012,4.0773$\pm$0.0039,0.1405$\pm$0.0012,4.1188$\pm$0.0085,0.1021$\pm$0.0012,4.5296$\pm$0.0117,0.0645$\pm$0.0012,5.0249$\pm$0.0185
V137,RRab,0.57515,B,0.3913$\pm$0.001,4.0769$\pm$0.0025,0.1765$\pm$0.001,4.1135$\pm$0.0056,0.1261$\pm$0.001,4.4969$\pm$0.0078,0.076$\pm$0.001,4.9909$\pm$0.0129
V137,RRab,0.57515,U,0.3831$\pm$0.0019,4.257$\pm$0.0048,0.1775$\pm$0.0019,4.4493$\pm$0.0105,0.1324$\pm$0.0019,4.9785$\pm$0.014,0.0852$\pm$0.0019,5.5659$\pm$0.0218
V137,RRab,0.57515,R,0.1896$\pm$0.0002,4.0265$\pm$0.0009,0.0807$\pm$0.0002,4.3911$\pm$0.0021,0.0454$\pm$0.0002,5.101$\pm$0.0037,0.0196$\pm$0.0002,5.9601$\pm$0.0086
V139,RRab,0.55999,I,0.2643$\pm$0.0012,3.6538$\pm$0.0044,0.1301$\pm$0.0012,3.6423$\pm$0.009,0.096$\pm$0.0012,3.9274$\pm$0.0122,0.0623$\pm$0.0012,4.1927$\pm$0.0189
V139,RRab,0.55999,U,0.4899$\pm$0.002,3.9257$\pm$0.0041,0.2233$\pm$0.002,3.7881$\pm$0.0091,0.1638$\pm$0.002,4.0156$\pm$0.0124,0.108$\pm$0.002,4.3449$\pm$0.0188
V139,RRab,0.55999,B,0.5304$\pm$0.0003,3.8425$\pm$0.0006,0.2277$\pm$0.0003,3.8061$\pm$0.0013,0.133$\pm$0.0003,4.1297$\pm$0.0022,0.057$\pm$0.0003,4.5705$\pm$0.0051
V139,RRab,0.55999,R,0.3454$\pm$0.0015,4.2559$\pm$0.0043,0.1603$\pm$0.0015,4.6132$\pm$0.0093,0.1236$\pm$0.0015,5.2794$\pm$0.0121,0.0808$\pm$0.0015,6.027$\pm$0.0186
V139,RRab,0.55999,V,0.3861$\pm$0.0017,3.9005$\pm$0.0043,0.1761$\pm$0.0017,3.7355$\pm$0.0095,0.1285$\pm$0.0017,3.9466$\pm$0.013,0.0801$\pm$0.0017,4.1578$\pm$0.0209
V140,RRc,0.33314,U,0.1931$\pm$0.0249,4.1618$\pm$0.1349,0.0356$\pm$0.0249,5.7146$\pm$0.6773,0.0705$\pm$0.0264,0.3924$\pm$0.3374,0.0194$\pm$0.0233,0.0$\pm$1.3347
V140,RRc,0.33314,R,0.2632$\pm$0.1005,3.2969$\pm$0.774,0.0112$\pm$0.1068,0.0$\pm$17.7798,0.265$\pm$0.1354,1.5868$\pm$0.5327,0.1906$\pm$0.0902,2.5959$\pm$0.238
V140,RRc,0.33314,B,0.2737$\pm$0.0046,4.1056$\pm$0.0177,0.0476$\pm$0.0049,4.9107$\pm$0.0962,0.0277$\pm$0.0049,5.9211$\pm$0.1682,0.0141$\pm$0.0048,0.1183$\pm$0.3188
V140,RRc,0.33314,I,0.1293$\pm$0.0065,4.1639$\pm$0.0622,0.0302$\pm$0.0077,5.0676$\pm$0.2103,0.0203$\pm$0.0069,6.2832$\pm$0.3516,0.0018$\pm$0.0077,6.2832$\pm$3.8515
V140,RRc,0.33314,V,0.2137$\pm$0.0043,4.0582$\pm$0.0192,0.0466$\pm$0.0043,4.7462$\pm$0.0881,0.0212$\pm$0.0043,0.0$\pm$0.1923,0.006$\pm$0.0042,0.9194$\pm$0.6765
V142,RRab,0.56863,U,0.4287$\pm$0.0019,4.2269$\pm$0.0045,0.1926$\pm$0.0019,4.3479$\pm$0.01,0.1398$\pm$0.0019,4.8043$\pm$0.0138,0.0872$\pm$0.0019,5.3237$\pm$0.0221
V142,RRab,0.56863,B,0.4241$\pm$0.0018,4.1042$\pm$0.0041,0.1933$\pm$0.0018,4.1451$\pm$0.0091,0.1418$\pm$0.0018,4.551$\pm$0.0124,0.0935$\pm$0.0018,5.0588$\pm$0.0188
V142,RRab,0.56863,V,0.3396$\pm$0.0012,4.0874$\pm$0.0035,0.157$\pm$0.0012,4.1393$\pm$0.0076,0.1129$\pm$0.0012,4.5752$\pm$0.0106,0.0691$\pm$0.0012,5.0562$\pm$0.0173
V142,RRab,0.56863,R,0.2799$\pm$0.0017,4.0775$\pm$0.006,0.1265$\pm$0.0017,4.2072$\pm$0.0133,0.0984$\pm$0.0017,4.5511$\pm$0.0171,0.0658$\pm$0.0017,5.0572$\pm$0.0255
V142,RRab,0.56863,I,0.2222$\pm$0.0009,3.867$\pm$0.0042,0.1006$\pm$0.0009,4.1351$\pm$0.0092,0.0721$\pm$0.0009,4.6287$\pm$0.0129,0.0455$\pm$0.0009,5.146$\pm$0.0204
V143,RRab,0.59654,B,0.3019$\pm$0.0006,4.3377$\pm$0.002,0.1448$\pm$0.0006,4.751$\pm$0.0042,0.0933$\pm$0.0006,5.5235$\pm$0.0065,0.053$\pm$0.0006,0.1036$\pm$0.0115
V143,RRab,0.59654,U,0.3362$\pm$0.0015,4.3303$\pm$0.0044,0.16$\pm$0.0015,4.624$\pm$0.0091,0.1141$\pm$0.0015,5.2973$\pm$0.0128,0.072$\pm$0.0015,5.9982$\pm$0.0203
V143,RRab,0.59654,I,0.2044$\pm$0.0002,4.3048$\pm$0.0012,0.0797$\pm$0.0002,5.2256$\pm$0.0031,0.0447$\pm$0.0002,0.0995$\pm$0.0054,0.0184$\pm$0.0002,1.1816$\pm$0.0133
V143,RRab,0.59654,R,0.1616$\pm$0.0008,4.2831$\pm$0.0048,0.0773$\pm$0.0008,4.6653$\pm$0.0101,0.0574$\pm$0.0008,5.3284$\pm$0.0135,0.0346$\pm$0.0008,6.0492$\pm$0.0225
V143,RRab,0.59654,V,0.2767$\pm$0.0002,4.4708$\pm$0.0006,0.1188$\pm$0.0002,5.0627$\pm$0.0013,0.0694$\pm$0.0002,6.0146$\pm$0.0022,0.0298$\pm$0.0002,0.8006$\pm$0.0051
V144,RRab,0.59679,U,0.2012$\pm$0.0011,3.8422$\pm$0.0054,0.0928$\pm$0.0011,3.6117$\pm$0.0118,0.0688$\pm$0.0011,3.663$\pm$0.0159,0.0454$\pm$0.0011,3.8201$\pm$0.0241
V144,RRab,0.59679,B,0.262$\pm$0.0002,4.0777$\pm$0.0007,0.1007$\pm$0.0002,4.1939$\pm$0.0018,0.0531$\pm$0.0002,4.6728$\pm$0.0034,0.0212$\pm$0.0002,5.158$\pm$0.0085
V144,RRab,0.59679,V,0.2145$\pm$0.0001,4.1059$\pm$0.0007,0.0825$\pm$0.0001,4.2504$\pm$0.0018,0.0435$\pm$0.0001,4.7575$\pm$0.0034,0.0174$\pm$0.0001,5.2709$\pm$0.0085
V144,RRab,0.59679,I,0.1318$\pm$0.0002,3.8228$\pm$0.0014,0.057$\pm$0.0002,4.3685$\pm$0.0033,0.033$\pm$0.0002,5.1544$\pm$0.0058,0.013$\pm$0.0002,5.8764$\pm$0.0147
V144,RRab,0.59679,R,0.1174$\pm$0.0007,3.6653$\pm$0.006,0.053$\pm$0.0007,3.3829$\pm$0.0133,0.0412$\pm$0.0007,3.3146$\pm$0.0171,0.0276$\pm$0.0007,3.4086$\pm$0.0255
V145,RRab,0.51449,I,0.1851$\pm$0.0011,3.8031$\pm$0.0059,0.0884$\pm$0.0011,3.8668$\pm$0.0124,0.0682$\pm$0.0011,4.1752$\pm$0.0161,0.0456$\pm$0.0011,4.5722$\pm$0.024
V145,RRab,0.51449,B,0.4219$\pm$0.0005,4.0003$\pm$0.0011,0.1893$\pm$0.0005,3.9788$\pm$0.0025,0.1211$\pm$0.0005,4.3816$\pm$0.0039,0.0619$\pm$0.0005,4.8354$\pm$0.0076
V145,RRab,0.51449,V,0.2948$\pm$0.0011,4.0536$\pm$0.0039,0.1345$\pm$0.0011,4.0715$\pm$0.0085,0.0977$\pm$0.0011,4.4586$\pm$0.0117,0.0617$\pm$0.0011,4.9303$\pm$0.0185
V145,RRab,0.51449,R,0.1754$\pm$0.0009,4.2514$\pm$0.0054,0.0819$\pm$0.0009,4.5964$\pm$0.0116,0.0639$\pm$0.0009,5.2197$\pm$0.0148,0.0426$\pm$0.0009,5.9516$\pm$0.0223
V145,RRab,0.51449,U,0.3445$\pm$0.0019,4.0604$\pm$0.0054,0.1589$\pm$0.0019,4.048$\pm$0.0118,0.1179$\pm$0.0019,4.3175$\pm$0.0159,0.0777$\pm$0.0019,4.6927$\pm$0.0241
V146,RRab,0.5022,I,0.2289$\pm$0.0004,4.0946$\pm$0.0018,0.112$\pm$0.0004,4.7151$\pm$0.0037,0.0738$\pm$0.0004,5.5945$\pm$0.0056,0.0417$\pm$0.0004,0.2707$\pm$0.0099
V146,RRab,0.5022,R,0.3002$\pm$0.0014,4.2831$\pm$0.0048,0.1435$\pm$0.0014,4.6653$\pm$0.0101,0.1067$\pm$0.0014,5.3284$\pm$0.0135,0.0643$\pm$0.0014,6.0492$\pm$0.0225
V146,RRab,0.5022,V,0.4094$\pm$0.0003,4.4039$\pm$0.0007,0.1377$\pm$0.0003,5.0366$\pm$0.0021,0.0632$\pm$0.0003,6.0195$\pm$0.0045,0.0283$\pm$0.0003,0.9339$\pm$0.01
V146,RRab,0.5022,B,0.4998$\pm$0.0003,4.3424$\pm$0.0007,0.1921$\pm$0.0003,4.7234$\pm$0.0018,0.1013$\pm$0.0003,5.467$\pm$0.0034,0.0405$\pm$0.0003,6.2169$\pm$0.0085
V146,RRab,0.5022,U,0.4484$\pm$0.0005,4.4827$\pm$0.0011,0.1782$\pm$0.0005,5.0497$\pm$0.0027,0.0987$\pm$0.0005,5.9591$\pm$0.0048,0.047$\pm$0.0005,0.7032$\pm$0.0102
V147,RRc,0.34648,R,0.1331$\pm$0.1596,3.6354$\pm$3.5547,0.0692$\pm$0.492,2.5816$\pm$3.0898,0.1909$\pm$0.2906,2.9856$\pm$2.0754,0.163$\pm$0.1387,0.3373$\pm$1.1535
V147,RRc,0.34648,B,0.2697$\pm$0.0059,4.3417$\pm$0.0243,0.0225$\pm$0.006,4.333$\pm$0.2892,0.0125$\pm$0.006,0.8664$\pm$0.527,0.0085$\pm$0.0057,1.0963$\pm$0.7504
V147,RRc,0.34648,I,0.1161$\pm$0.0101,4.0923$\pm$0.0792,0.016$\pm$0.0105,0.0$\pm$0.5155,0.0076$\pm$0.0092,0.0$\pm$1.2423,0.0152$\pm$0.0094,3.135$\pm$0.6021
V147,RRc,0.34648,U,0.2497$\pm$0.0175,4.0414$\pm$0.0587,0.0373$\pm$0.014,0.5176$\pm$0.4722,0.0207$\pm$0.0169,5.4559$\pm$0.6508,0.0225$\pm$0.0121,0.6326$\pm$0.7578
V147,RRc,0.34648,V,0.2103$\pm$0.0064,4.4338$\pm$0.0311,0.0053$\pm$0.0061,1.0143$\pm$1.3055,0.015$\pm$0.0067,2.4276$\pm$0.4246,0.0116$\pm$0.0063,4.311$\pm$0.5563
V148,RRab,0.46727,I,0.3344$\pm$0.0018,3.9831$\pm$0.0053,0.1588$\pm$0.0018,4.2674$\pm$0.0111,0.1203$\pm$0.0018,4.7806$\pm$0.0146,0.0804$\pm$0.0018,5.4098$\pm$0.0219
V148,RRab,0.46727,R,0.4903$\pm$0.0024,3.8559$\pm$0.0048,0.2344$\pm$0.0024,3.811$\pm$0.0101,0.1742$\pm$0.0024,4.0469$\pm$0.0135,0.1049$\pm$0.0024,4.3405$\pm$0.0225
V148,RRab,0.46727,B,0.5858$\pm$0.0027,4.0538$\pm$0.0046,0.2616$\pm$0.0027,4.0424$\pm$0.0102,0.1962$\pm$0.0027,4.3399$\pm$0.0136,0.1221$\pm$0.0027,4.7396$\pm$0.0219
V148,RRab,0.46727,V,0.53$\pm$0.0024,4.0133$\pm$0.0046,0.2367$\pm$0.0024,3.9615$\pm$0.0102,0.1775$\pm$0.0024,4.2186$\pm$0.0136,0.1105$\pm$0.0024,4.5778$\pm$0.0219
V148,RRab,0.46727,U,0.546$\pm$0.0006,3.8544$\pm$0.0011,0.2169$\pm$0.0006,3.7931$\pm$0.0027,0.1202$\pm$0.0006,4.0742$\pm$0.0048,0.0572$\pm$0.0006,4.4731$\pm$0.0102
V149,RRab,0.54818,U,0.3347$\pm$0.0015,3.7369$\pm$0.0043,0.1526$\pm$0.0015,3.4083$\pm$0.0095,0.1114$\pm$0.0015,3.4557$\pm$0.013,0.0695$\pm$0.0015,3.5033$\pm$0.0209
V149,RRab,0.54818,B,0.4613$\pm$0.0017,4.2863$\pm$0.0037,0.2051$\pm$0.0017,4.4957$\pm$0.0084,0.1522$\pm$0.0017,5.0752$\pm$0.0114,0.0969$\pm$0.0017,5.7389$\pm$0.0178
V149,RRab,0.54818,I,0.1702$\pm$0.0006,3.8701$\pm$0.0038,0.0811$\pm$0.0006,3.9985$\pm$0.008,0.0623$\pm$0.0006,4.3636$\pm$0.0104,0.0392$\pm$0.0006,4.834$\pm$0.0165
V149,RRab,0.54818,V,0.3547$\pm$0.0005,4.2406$\pm$0.0015,0.162$\pm$0.0005,4.4789$\pm$0.0033,0.1072$\pm$0.0005,5.1157$\pm$0.005,0.0631$\pm$0.0005,5.777$\pm$0.0084
V149,RRab,0.54818,R,0.2218$\pm$0.0002,4.3166$\pm$0.001,0.0996$\pm$0.0002,4.9606$\pm$0.0022,0.0602$\pm$0.0002,5.9451$\pm$0.0037,0.0316$\pm$0.0002,0.7359$\pm$0.007
V150,RRab,0.52392,I,0.201$\pm$0.0012,4.097$\pm$0.0057,0.096$\pm$0.0012,4.4686$\pm$0.012,0.0772$\pm$0.0012,5.1063$\pm$0.0149,0.0524$\pm$0.0012,5.8347$\pm$0.022
V150,RRab,0.52392,R,0.2465$\pm$0.0013,3.8686$\pm$0.0051,0.1147$\pm$0.0013,3.8436$\pm$0.0111,0.0887$\pm$0.0013,4.1054$\pm$0.0143,0.0584$\pm$0.0013,4.4912$\pm$0.0218
V150,RRab,0.52392,V,0.3516$\pm$0.0015,4.3307$\pm$0.0043,0.1604$\pm$0.0015,4.5959$\pm$0.0095,0.117$\pm$0.0015,5.2371$\pm$0.013,0.073$\pm$0.0015,5.8786$\pm$0.0209
V150,RRab,0.52392,B,0.4403$\pm$0.0019,4.316$\pm$0.0043,0.2008$\pm$0.0019,4.5665$\pm$0.0095,0.1465$\pm$0.0019,5.193$\pm$0.013,0.0914$\pm$0.0019,5.8198$\pm$0.0209
V150,RRab,0.52392,U,0.4525$\pm$0.0019,4.4213$\pm$0.0042,0.1986$\pm$0.0019,4.812$\pm$0.0097,0.1404$\pm$0.0019,5.569$\pm$0.0137,0.089$\pm$0.0019,0.15$\pm$0.0216
V151,RRab,0.51682,B,0.3972$\pm$0.0002,4.4708$\pm$0.0006,0.1705$\pm$0.0002,5.0627$\pm$0.0013,0.0996$\pm$0.0002,6.0146$\pm$0.0022,0.0427$\pm$0.0002,0.8006$\pm$0.0051
V151,RRab,0.51682,I,0.1968$\pm$0.0008,4.2295$\pm$0.0042,0.0891$\pm$0.0008,4.8601$\pm$0.0092,0.0638$\pm$0.0008,5.7162$\pm$0.0129,0.0403$\pm$0.0008,0.3128$\pm$0.0204
V151,RRab,0.51682,U,0.3214$\pm$0.0008,4.4167$\pm$0.0026,0.1499$\pm$0.0008,4.811$\pm$0.0056,0.1092$\pm$0.0008,5.5$\pm$0.0077,0.0623$\pm$0.0008,0.0128$\pm$0.0135
V151,RRab,0.51682,V,0.3693$\pm$0.0003,4.5189$\pm$0.0007,0.1242$\pm$0.0003,5.2668$\pm$0.0021,0.057$\pm$0.0003,0.0815$\pm$0.0045,0.0256$\pm$0.0003,1.3943$\pm$0.01
V151,RRab,0.51682,R,0.2358$\pm$0.0004,4.5322$\pm$0.0016,0.0833$\pm$0.0004,5.5442$\pm$0.0045,0.0387$\pm$0.0004,0.7758$\pm$0.0097,0.0161$\pm$0.0004,2.4113$\pm$0.0233
V152,RRc,0.32613,V,0.2105$\pm$0.0061,4.4057$\pm$0.0255,0.0206$\pm$0.0057,6.2832$\pm$0.281,0.0075$\pm$0.0055,3.1519$\pm$0.784,0.014$\pm$0.0053,3.7316$\pm$0.3985
V152,RRc,0.32613,B,0.2661$\pm$0.0059,4.3628$\pm$0.0204,0.0117$\pm$0.0053,6.2832$\pm$0.5037,0.0045$\pm$0.0057,1.1376$\pm$1.2068,0.0058$\pm$0.0057,2.5944$\pm$0.885
V152,RRc,0.32613,U,0.2112$\pm$0.0144,4.5111$\pm$0.0622,0.023$\pm$0.0144,2.7408$\pm$0.5714,0.0399$\pm$0.0136,3.7845$\pm$0.3322,0.0348$\pm$0.0142,6.2832$\pm$0.367
V152,RRc,0.32613,R,0.0562$\pm$0.016,4.1758$\pm$0.4295,0.0$\pm$0.0311,6.2518$\pm$1728605.7067,0.1258$\pm$0.0258,4.4495$\pm$0.1375,0.1033$\pm$0.0193,0.1141$\pm$0.2738
V152,RRc,0.32613,I,0.1266$\pm$0.0092,4.3237$\pm$0.0901,0.0281$\pm$0.0116,5.1141$\pm$0.3789,0.0265$\pm$0.0088,1.6105$\pm$0.4758,0.0137$\pm$0.0089,0.0874$\pm$0.8714
V155,RRc,0.33232,U,0.0945$\pm$0.0375,4.3351$\pm$0.7049,0.1145$\pm$0.0662,1.556$\pm$0.2484,0.1981$\pm$0.0283,1.8844$\pm$0.2943,0.1627$\pm$0.0356,3.7806$\pm$0.2401
V155,RRc,0.33232,B,0.2786$\pm$0.0122,4.5124$\pm$0.0559,0.0142$\pm$0.0148,4.6921$\pm$0.9449,0.0566$\pm$0.0148,2.1181$\pm$0.215,0.0$\pm$0.013,0.0$\pm$1100152.5308
V155,RRc,0.33232,V,0.2236$\pm$0.0089,4.5386$\pm$0.0543,0.0196$\pm$0.0091,5.9618$\pm$0.5977,0.0478$\pm$0.0109,2.2515$\pm$0.1873,0.0$\pm$0.0097,0.0$\pm$0.0
V155,RRc,0.33232,R,0.3744$\pm$0.1929,3.3638$\pm$0.606,0.2175$\pm$0.1334,6.2832$\pm$1.0927,0.1627$\pm$0.1943,0.6533$\pm$1.6272,0.2092$\pm$0.0947,4.0055$\pm$0.8255
V155,RRc,0.33232,I,0.14$\pm$0.0136,4.3359$\pm$0.1151,0.0453$\pm$0.0124,2.7448$\pm$0.3949,0.0374$\pm$0.015,2.245$\pm$0.4172,0.0238$\pm$0.0179,3.9137$\pm$0.5559
V156,RRab,0.53199,I,0.2048$\pm$0.0008,3.908$\pm$0.0038,0.0977$\pm$0.0008,4.0743$\pm$0.008,0.075$\pm$0.0008,4.4773$\pm$0.0104,0.0472$\pm$0.0008,4.9856$\pm$0.0165
V156,RRab,0.53199,U,0.4309$\pm$0.0019,4.1723$\pm$0.0045,0.1937$\pm$0.0019,4.2388$\pm$0.01,0.1406$\pm$0.0019,4.6405$\pm$0.0138,0.0877$\pm$0.0019,5.1054$\pm$0.0221
V156,RRab,0.53199,B,0.4502$\pm$0.002,4.1028$\pm$0.0043,0.2053$\pm$0.002,4.1401$\pm$0.0095,0.1498$\pm$0.002,4.5534$\pm$0.013,0.0935$\pm$0.002,4.9669$\pm$0.0209
V156,RRab,0.53199,V,0.3389$\pm$0.0015,4.0742$\pm$0.0044,0.1613$\pm$0.0015,4.1118$\pm$0.0091,0.115$\pm$0.0015,4.5289$\pm$0.0128,0.0726$\pm$0.0015,4.9736$\pm$0.0203
V156,RRab,0.53199,R,0.3349$\pm$0.0005,4.4369$\pm$0.0016,0.1222$\pm$0.0005,5.2989$\pm$0.0043,0.0731$\pm$0.0005,0.2085$\pm$0.0071,0.0279$\pm$0.0005,1.432$\pm$0.0187
V157,RRab,0.54284,R,0.1618$\pm$0.0003,4.5322$\pm$0.0016,0.0572$\pm$0.0003,5.5442$\pm$0.0045,0.0266$\pm$0.0003,0.7758$\pm$0.0097,0.0111$\pm$0.0003,2.4113$\pm$0.0233
V157,RRab,0.54284,V,0.215$\pm$0.0008,4.3546$\pm$0.0036,0.0981$\pm$0.0008,4.6892$\pm$0.0079,0.0702$\pm$0.0008,5.3715$\pm$0.011,0.0442$\pm$0.0008,6.1435$\pm$0.0176
V157,RRab,0.54284,U,0.2342$\pm$0.0005,3.919$\pm$0.0022,0.109$\pm$0.0005,3.8498$\pm$0.0047,0.0748$\pm$0.0005,4.148$\pm$0.0069,0.0448$\pm$0.0005,4.5179$\pm$0.0115
V157,RRab,0.54284,B,0.2639$\pm$0.0003,4.3689$\pm$0.0012,0.1204$\pm$0.0003,4.8364$\pm$0.0026,0.0761$\pm$0.0003,5.6632$\pm$0.0041,0.0396$\pm$0.0003,0.2734$\pm$0.0079
V157,RRab,0.54284,I,0.1567$\pm$0.0002,4.3048$\pm$0.0012,0.0611$\pm$0.0002,5.2256$\pm$0.0031,0.0343$\pm$0.0002,0.0995$\pm$0.0054,0.0141$\pm$0.0002,1.1816$\pm$0.0133
V159,RRab,0.5338,R,0.1903$\pm$0.0009,4.2831$\pm$0.0048,0.091$\pm$0.0009,4.6653$\pm$0.0101,0.0676$\pm$0.0009,5.3284$\pm$0.0135,0.0407$\pm$0.0009,6.0492$\pm$0.0225
V159,RRab,0.5338,V,0.3032$\pm$0.0011,3.9687$\pm$0.0037,0.1348$\pm$0.0011,3.8605$\pm$0.0084,0.1$\pm$0.0011,4.1225$\pm$0.0114,0.0637$\pm$0.0011,4.4687$\pm$0.0178
V159,RRab,0.5338,I,0.233$\pm$0.0002,4.3615$\pm$0.0009,0.078$\pm$0.0002,5.336$\pm$0.0026,0.0356$\pm$0.0002,0.1188$\pm$0.0058,0.0116$\pm$0.0002,1.3494$\pm$0.0177
V159,RRab,0.5338,B,0.391$\pm$0.0002,4.4708$\pm$0.0006,0.1679$\pm$0.0002,5.0627$\pm$0.0013,0.0981$\pm$0.0002,6.0146$\pm$0.0022,0.042$\pm$0.0002,0.8006$\pm$0.0051
V159,RRab,0.5338,U,0.3165$\pm$0.0008,4.4167$\pm$0.0026,0.1476$\pm$0.0008,4.811$\pm$0.0056,0.1076$\pm$0.0008,5.5$\pm$0.0077,0.0614$\pm$0.0008,0.0128$\pm$0.0135
V160,RRab,0.65732,I,0.1852$\pm$0.0008,3.5085$\pm$0.0044,0.0911$\pm$0.0008,3.3517$\pm$0.009,0.0673$\pm$0.0008,3.4914$\pm$0.0122,0.0436$\pm$0.0008,3.6113$\pm$0.0189
V160,RRab,0.65732,V,0.3291$\pm$0.0007,3.7617$\pm$0.002,0.1579$\pm$0.0007,3.599$\pm$0.0042,0.1017$\pm$0.0007,3.7955$\pm$0.0065,0.0578$\pm$0.0007,4.0827$\pm$0.0115
V160,RRab,0.65732,B,0.3952$\pm$0.0008,3.7373$\pm$0.002,0.1896$\pm$0.0008,3.5503$\pm$0.0042,0.1221$\pm$0.0008,3.7224$\pm$0.0065,0.0693$\pm$0.0008,3.9852$\pm$0.0115
V160,RRab,0.65732,U,0.3792$\pm$0.0016,3.793$\pm$0.0042,0.1664$\pm$0.0016,3.5554$\pm$0.0097,0.1177$\pm$0.0016,3.684$\pm$0.0137,0.0745$\pm$0.0016,3.9199$\pm$0.0216
V160,RRab,0.65732,R,0.2089$\pm$0.0013,3.8841$\pm$0.006,0.0944$\pm$0.0013,3.8205$\pm$0.0133,0.0734$\pm$0.0013,3.971$\pm$0.0171,0.0491$\pm$0.0013,4.2838$\pm$0.0255
V161,RRab,0.52515,U,0.4554$\pm$0.0005,4.4827$\pm$0.0011,0.181$\pm$0.0005,5.0497$\pm$0.0027,0.1003$\pm$0.0005,5.9591$\pm$0.0048,0.0478$\pm$0.0005,0.7032$\pm$0.0102
V161,RRab,0.52515,B,0.4511$\pm$0.002,4.0189$\pm$0.0044,0.2147$\pm$0.002,4.0011$\pm$0.0091,0.1531$\pm$0.002,4.3629$\pm$0.0128,0.0966$\pm$0.002,4.7523$\pm$0.0203
V161,RRab,0.52515,V,0.3588$\pm$0.0016,4.0461$\pm$0.0045,0.1612$\pm$0.0016,3.9865$\pm$0.01,0.117$\pm$0.0016,4.2621$\pm$0.0138,0.073$\pm$0.0016,4.6008$\pm$0.0221
V161,RRab,0.52515,R,0.2525$\pm$0.0003,4.3446$\pm$0.0012,0.108$\pm$0.0003,5.1305$\pm$0.0028,0.0627$\pm$0.0003,6.2591$\pm$0.0048,0.0257$\pm$0.0003,1.1476$\pm$0.0116
V161,RRab,0.52515,I,0.2597$\pm$0.0003,3.7826$\pm$0.0012,0.1012$\pm$0.0003,4.1812$\pm$0.0031,0.0569$\pm$0.0003,4.8162$\pm$0.0054,0.0233$\pm$0.0003,5.3761$\pm$0.0133
V165,RRab,0.48363,I,0.2738$\pm$0.0002,3.6247$\pm$0.0006,0.1195$\pm$0.0002,3.8751$\pm$0.0013,0.0685$\pm$0.0002,4.3698$\pm$0.0022,0.029$\pm$0.0002,4.9431$\pm$0.0052
V165,RRab,0.48363,R,0.2591$\pm$0.0006,3.5477$\pm$0.0025,0.1262$\pm$0.0006,3.4539$\pm$0.005,0.0825$\pm$0.0006,3.6318$\pm$0.0077,0.0449$\pm$0.0006,3.9064$\pm$0.0141
V165,RRab,0.48363,V,0.4608$\pm$0.0019,3.9765$\pm$0.0041,0.21$\pm$0.0019,3.8897$\pm$0.0091,0.1541$\pm$0.0019,4.1678$\pm$0.0124,0.1016$\pm$0.0019,4.5479$\pm$0.0188
V165,RRab,0.48363,B,0.6055$\pm$0.0006,3.8627$\pm$0.001,0.2528$\pm$0.0006,3.8385$\pm$0.0023,0.1417$\pm$0.0006,4.2224$\pm$0.0041,0.0568$\pm$0.0006,4.7828$\pm$0.0103
V165,RRab,0.48363,U,0.4323$\pm$0.0019,3.702$\pm$0.0044,0.2057$\pm$0.0019,3.3674$\pm$0.0091,0.1467$\pm$0.0019,3.4124$\pm$0.0128,0.0926$\pm$0.0019,3.4849$\pm$0.0203
V166,RRd,0.32266,I,0.2347$\pm$0.0001,4.2374$\pm$0.0005,0.0309$\pm$0.0001,5.4611$\pm$0.0036,0.0152$\pm$0.0001,0.595$\pm$0.0074,0.0074$\pm$0.0001,2.1645$\pm$0.0152
V166,RRd,0.32266,R,0.2483$\pm$0.0001,4.8582$\pm$0.0006,0.0256$\pm$0.0001,0.3181$\pm$0.0056,0.0129$\pm$0.0001,2.5917$\pm$0.0112,0.0048$\pm$0.0001,4.5954$\pm$0.0301
V166,RRd,0.32266,V,0.3439$\pm$0.0001,4.167$\pm$0.0002,0.0462$\pm$0.0001,5.2138$\pm$0.0013,0.0215$\pm$0.0001,6.2315$\pm$0.0028,0.0081$\pm$0.0001,0.9943$\pm$0.0074
V166,RRd,0.32266,U,0.3664$\pm$0.0002,4.8147$\pm$0.0006,0.0589$\pm$0.0002,6.2786$\pm$0.0036,0.0241$\pm$0.0002,1.7838$\pm$0.0087,0.0118$\pm$0.0002,3.6666$\pm$0.0177
V166,RRd,0.32266,B,0.397$\pm$0.0001,4.167$\pm$0.0002,0.0534$\pm$0.0001,5.2138$\pm$0.0013,0.0248$\pm$0.0001,6.2315$\pm$0.0028,0.0093$\pm$0.0001,0.9943$\pm$0.0074
V167,RRab,0.64396,I,0.121$\pm$0.0001,3.8632$\pm$0.0009,0.0405$\pm$0.0001,4.3394$\pm$0.0026,0.0185$\pm$0.0001,4.9071$\pm$0.0058,0.006$\pm$0.0001,5.6395$\pm$0.0177
V167,RRab,0.64396,V,0.1715$\pm$0.0001,4.0862$\pm$0.0007,0.0577$\pm$0.0001,4.4014$\pm$0.0021,0.0265$\pm$0.0001,5.0666$\pm$0.0045,0.0119$\pm$0.0001,5.9466$\pm$0.01
V167,RRab,0.64396,B,0.2306$\pm$0.0002,4.1416$\pm$0.0007,0.0776$\pm$0.0002,4.5122$\pm$0.0021,0.0356$\pm$0.0002,5.2328$\pm$0.0045,0.016$\pm$0.0002,6.1682$\pm$0.01
V167,RRab,0.64396,U,0.2205$\pm$0.0002,4.2439$\pm$0.0011,0.0876$\pm$0.0002,4.572$\pm$0.0027,0.0485$\pm$0.0002,5.2426$\pm$0.0048,0.0231$\pm$0.0002,6.031$\pm$0.0102
V167,RRab,0.64396,R,0.1695$\pm$0.0003,3.8098$\pm$0.0016,0.0619$\pm$0.0003,4.0448$\pm$0.0043,0.037$\pm$0.0003,4.6106$\pm$0.0071,0.0141$\pm$0.0003,5.207$\pm$0.0187
V168,RRc,0.27594,B,0.2523$\pm$0.008,4.7234$\pm$0.0311,0.0398$\pm$0.0082,6.0346$\pm$0.1938,0.0152$\pm$0.0078,1.8265$\pm$0.5226,0.0165$\pm$0.0076,4.5357$\pm$0.4775
V168,RRc,0.27594,V,0.1831$\pm$0.0081,4.6727$\pm$0.0443,0.0156$\pm$0.0085,5.6779$\pm$0.4921,0.013$\pm$0.0081,1.7856$\pm$0.614,0.0252$\pm$0.0078,4.8325$\pm$0.3083
V168,RRc,0.27594,R,0.9673$\pm$0.2759,4.8064$\pm$0.0716,0.6684$\pm$0.2018,1.8515$\pm$0.1169,0.4178$\pm$0.0942,4.9091$\pm$0.2386,0.1463$\pm$0.037,1.6657$\pm$0.3206
V168,RRc,0.27594,I,0.1087$\pm$0.0169,4.7966$\pm$0.1688,0.0138$\pm$0.0164,6.2832$\pm$1.345,0.0097$\pm$0.0169,1.8444$\pm$1.899,0.0083$\pm$0.0178,1.8026$\pm$2.2175
V168,RRc,0.27594,U,0.2062$\pm$0.0168,4.5295$\pm$0.1427,0.0587$\pm$0.0263,0.9848$\pm$0.362,0.0414$\pm$0.0199,3.6335$\pm$0.5602,0.0438$\pm$0.0218,4.1336$\pm$0.4832
V170,RRc,0.4323,B,0.135$\pm$0.0177,2.4917$\pm$0.119,0.0507$\pm$0.0155,0.0$\pm$0.3604,0.0209$\pm$0.0164,1.0036$\pm$0.8183,0.0275$\pm$0.0162,2.8386$\pm$0.6261
V170,RRc,0.4323,V,0.0627$\pm$0.0141,2.6783$\pm$0.2325,0.0251$\pm$0.0131,0.0$\pm$0.6233,0.0373$\pm$0.0136,0.9455$\pm$0.3983,0.0219$\pm$0.014,3.8317$\pm$0.649
V170,RRc,0.4323,R,0.3885$\pm$0.0783,4.5281$\pm$0.0753,0.6036$\pm$0.0792,4.3335$\pm$0.0501,0.4108$\pm$0.0532,4.9152$\pm$0.1177,0.3606$\pm$0.0438,3.7323$\pm$0.09
V170,RRc,0.4323,I,0.0745$\pm$0.0224,1.86$\pm$0.2664,0.0421$\pm$0.02,5.2152$\pm$0.5312,0.0313$\pm$0.0209,2.0647$\pm$0.6696,0.0071$\pm$0.0207,4.4369$\pm$2.9889
V170,RRc,0.4323,U,0.1816$\pm$0.0304,2.3785$\pm$0.1697,0.1214$\pm$0.0365,4.7347$\pm$0.1973,0.0871$\pm$0.0276,0.6313$\pm$0.4006,0.0526$\pm$0.0353,1.764$\pm$0.5288
V171,RRc,0.30506,U,0.1994$\pm$0.0342,0.3902$\pm$0.1688,0.1105$\pm$0.0348,2.4781$\pm$0.2725,0.0634$\pm$0.0365,0.0$\pm$0.4999,0.0225$\pm$0.0311,1.0309$\pm$1.7082
V171,RRc,0.30506,B,0.2604$\pm$0.0176,4.5091$\pm$0.0553,0.0099$\pm$0.0142,3.3463$\pm$1.7765,0.0094$\pm$0.0167,5.4106$\pm$1.6084,0.0514$\pm$0.0161,2.4887$\pm$0.2904
V171,RRc,0.30506,V,0.2493$\pm$0.0165,4.5$\pm$0.0521,0.0435$\pm$0.0158,1.8418$\pm$0.2933,0.0463$\pm$0.0145,3.9865$\pm$0.3005,0.0465$\pm$0.0142,1.4479$\pm$0.2992
V171,RRc,0.30506,R,0.0274$\pm$0.0638,6.0065$\pm$4.0198,0.0875$\pm$0.0831,2.8845$\pm$1.1554,0.1557$\pm$0.0701,2.3012$\pm$0.603,0.1766$\pm$0.0813,2.2483$\pm$0.3701
V171,RRc,0.30506,I,0.0988$\pm$0.0243,3.9297$\pm$0.2512,0.0383$\pm$0.025,6.1951$\pm$0.6324,0.0742$\pm$0.0227,3.9012$\pm$0.3636,0.0336$\pm$0.0238,1.6702$\pm$0.7673
V172,RRab,0.54229,R,0.1455$\pm$0.0003,4.2087$\pm$0.0022,0.0716$\pm$0.0003,4.7354$\pm$0.0045,0.0476$\pm$0.0003,5.55$\pm$0.0068,0.0262$\pm$0.0003,0.2038$\pm$0.0124
V172,RRab,0.54229,I,0.1785$\pm$0.0002,4.3615$\pm$0.0009,0.0597$\pm$0.0002,5.336$\pm$0.0026,0.0273$\pm$0.0002,0.1188$\pm$0.0058,0.0089$\pm$0.0002,1.3494$\pm$0.0177
V172,RRab,0.54229,B,0.3402$\pm$0.0002,4.5189$\pm$0.0007,0.1144$\pm$0.0002,5.2668$\pm$0.0021,0.0525$\pm$0.0002,0.0815$\pm$0.0045,0.0236$\pm$0.0002,1.3943$\pm$0.01
V172,RRab,0.54229,U,0.1291$\pm$0.0007,4.3691$\pm$0.0054,0.0595$\pm$0.0007,4.6654$\pm$0.0118,0.0442$\pm$0.0007,5.2436$\pm$0.0159,0.0291$\pm$0.0007,5.9275$\pm$0.0241
V172,RRab,0.54229,V,0.2492$\pm$0.0002,4.5189$\pm$0.0007,0.0838$\pm$0.0002,5.2668$\pm$0.0021,0.0385$\pm$0.0002,0.0815$\pm$0.0045,0.0173$\pm$0.0002,1.3943$\pm$0.01
V173,RRab,0.607,I,0.2404$\pm$0.0009,4.1603$\pm$0.0038,0.1146$\pm$0.0009,4.5789$\pm$0.008,0.0881$\pm$0.0009,5.2342$\pm$0.0104,0.0554$\pm$0.0009,5.9948$\pm$0.0165
V173,RRab,0.607,R,0.3827$\pm$0.0023,4.1729$\pm$0.006,0.1729$\pm$0.0023,4.3981$\pm$0.0133,0.1345$\pm$0.0023,4.8374$\pm$0.0171,0.09$\pm$0.0023,5.439$\pm$0.0255
V173,RRab,0.607,V,0.4032$\pm$0.0006,4.3885$\pm$0.0015,0.1842$\pm$0.0006,4.7746$\pm$0.0033,0.1218$\pm$0.0006,5.5592$\pm$0.005,0.0718$\pm$0.0006,0.0852$\pm$0.0084
V173,RRab,0.607,U,0.4847$\pm$0.0007,4.1574$\pm$0.0014,0.2083$\pm$0.0007,4.3776$\pm$0.0034,0.1265$\pm$0.0007,4.9631$\pm$0.0055,0.0638$\pm$0.0007,5.746$\pm$0.011
V173,RRab,0.607,B,0.4843$\pm$0.0021,4.3193$\pm$0.0044,0.2304$\pm$0.0021,4.6019$\pm$0.0091,0.1643$\pm$0.0021,5.2642$\pm$0.0128,0.1037$\pm$0.0021,5.9539$\pm$0.0203
V174,RRab,0.5913,B,0.2932$\pm$0.0006,4.3377$\pm$0.002,0.1406$\pm$0.0006,4.751$\pm$0.0042,0.0906$\pm$0.0006,5.5235$\pm$0.0065,0.0514$\pm$0.0006,0.1036$\pm$0.0115
V174,RRab,0.5913,U,0.2658$\pm$0.0014,4.1674$\pm$0.0054,0.1226$\pm$0.0014,4.262$\pm$0.0118,0.0909$\pm$0.0014,4.6384$\pm$0.0159,0.0599$\pm$0.0014,5.1205$\pm$0.0241
V174,RRab,0.5913,I,0.1598$\pm$0.0007,4.1819$\pm$0.0042,0.0723$\pm$0.0007,4.7649$\pm$0.0092,0.0518$\pm$0.0007,5.5734$\pm$0.0129,0.0327$\pm$0.0007,0.1224$\pm$0.0204
V174,RRab,0.5913,R,0.2325$\pm$0.0014,4.2936$\pm$0.006,0.1051$\pm$0.0014,4.6396$\pm$0.0133,0.0817$\pm$0.0014,5.1995$\pm$0.0171,0.0547$\pm$0.0014,5.9219$\pm$0.0255
V174,RRab,0.5913,V,0.24$\pm$0.0005,4.3377$\pm$0.002,0.1151$\pm$0.0005,4.751$\pm$0.0042,0.0741$\pm$0.0005,5.5235$\pm$0.0065,0.0421$\pm$0.0005,0.1036$\pm$0.0115
V175,RRab,0.5697,U,0.4099$\pm$0.0016,4.2903$\pm$0.0039,0.187$\pm$0.0016,4.5448$\pm$0.0085,0.1359$\pm$0.0016,5.1686$\pm$0.0117,0.0858$\pm$0.0016,5.877$\pm$0.0185
V175,RRab,0.5697,B,0.4019$\pm$0.0014,4.2559$\pm$0.0035,0.1859$\pm$0.0014,4.4764$\pm$0.0076,0.1336$\pm$0.0014,5.0808$\pm$0.0106,0.0818$\pm$0.0014,5.7304$\pm$0.0173
V175,RRab,0.5697,V,0.308$\pm$0.0003,4.1399$\pm$0.0011,0.1382$\pm$0.0003,4.2582$\pm$0.0025,0.0884$\pm$0.0003,4.8007$\pm$0.0039,0.0452$\pm$0.0003,5.3941$\pm$0.0076
V175,RRab,0.5697,R,0.2929$\pm$0.0005,4.5322$\pm$0.0016,0.1035$\pm$0.0005,5.5442$\pm$0.0045,0.0481$\pm$0.0005,0.7758$\pm$0.0097,0.02$\pm$0.0005,2.4113$\pm$0.0233
V175,RRab,0.5697,I,0.1925$\pm$0.0008,3.9651$\pm$0.0042,0.0871$\pm$0.0008,4.3314$\pm$0.0092,0.0624$\pm$0.0008,4.9231$\pm$0.0129,0.0394$\pm$0.0008,5.5385$\pm$0.0204
V176,RRab,0.53962,B,0.333$\pm$0.0002,4.0455$\pm$0.0006,0.143$\pm$0.0002,4.2122$\pm$0.0013,0.0835$\pm$0.0002,4.7389$\pm$0.0022,0.0358$\pm$0.0002,5.3827$\pm$0.0051
V176,RRab,0.53962,I,0.1519$\pm$0.001,3.5647$\pm$0.0065,0.0711$\pm$0.001,3.3488$\pm$0.0139,0.0559$\pm$0.001,3.3322$\pm$0.0176,0.0379$\pm$0.001,3.4117$\pm$0.026
V176,RRab,0.53962,R,0.2999$\pm$0.0005,4.5322$\pm$0.0016,0.106$\pm$0.0005,5.5442$\pm$0.0045,0.0493$\pm$0.0005,0.7758$\pm$0.0097,0.0205$\pm$0.0005,2.4113$\pm$0.0233
V176,RRab,0.53962,V,0.3096$\pm$0.0002,4.1309$\pm$0.0007,0.1042$\pm$0.0002,4.4906$\pm$0.0021,0.0478$\pm$0.0002,5.2005$\pm$0.0045,0.0214$\pm$0.0002,6.1252$\pm$0.01
V176,RRab,0.53962,U,0.2743$\pm$0.0015,4.3691$\pm$0.0054,0.1265$\pm$0.0015,4.6654$\pm$0.0118,0.0938$\pm$0.0015,5.2436$\pm$0.0159,0.0618$\pm$0.0015,5.9275$\pm$0.0241
V177,RRc,0.34835,U,0.3008$\pm$0.0286,4.5746$\pm$0.0874,0.0505$\pm$0.0265,5.4567$\pm$0.4626,0.0304$\pm$0.0193,0.5906$\pm$0.8374,0.0204$\pm$0.02,2.1326$\pm$0.9895
V177,RRc,0.34835,B,0.293$\pm$0.0079,4.5089$\pm$0.0253,0.0268$\pm$0.0072,0.3525$\pm$0.2996,0.0127$\pm$0.0072,3.3$\pm$0.6294,0.0148$\pm$0.0075,5.8131$\pm$0.4881
V177,RRc,0.34835,V,0.2215$\pm$0.0064,4.5221$\pm$0.0302,0.0121$\pm$0.0066,6.162$\pm$0.5331,0.005$\pm$0.0064,0.9704$\pm$1.303,0.0022$\pm$0.0064,2.4377$\pm$2.7543
V177,RRc,0.34835,I,0.1575$\pm$0.0134,4.3548$\pm$0.0859,0.0311$\pm$0.0143,5.1092$\pm$0.3995,0.02$\pm$0.0156,4.4876$\pm$0.6098,0.0169$\pm$0.0137,0.2976$\pm$0.8194
V177,RRc,0.34835,R,0.1979$\pm$0.1103,4.4645$\pm$0.3295,0.0223$\pm$0.0702,5.8194$\pm$2.6564,0.0858$\pm$0.0829,2.7575$\pm$0.5011,0.0378$\pm$0.0385,3.1744$\pm$1.4633
V178,RRc,0.26696,B,0.1799$\pm$0.0122,4.4396$\pm$0.0548,0.0222$\pm$0.0111,2.8765$\pm$0.4775,0.0044$\pm$0.0109,3.8864$\pm$2.3926,0.0307$\pm$0.0094,4.9524$\pm$0.3405
V178,RRc,0.26696,R,0.1632$\pm$0.484,1.3043$\pm$1.4561,0.205$\pm$0.6078,2.9653$\pm$0.4801,0.0$\pm$0.3781,3.9841$\pm$0.0,0.2711$\pm$0.12,1.3935$\pm$0.304
V178,RRc,0.26696,V,0.1309$\pm$0.0103,4.3636$\pm$0.0684,0.0274$\pm$0.0099,2.8345$\pm$0.3254,0.0233$\pm$0.0093,3.2725$\pm$0.3915,0.0216$\pm$0.0085,5.0787$\pm$0.3976
V178,RRc,0.26696,U,0.1877$\pm$0.0139,3.4341$\pm$0.0952,0.0339$\pm$0.016,3.3258$\pm$0.4529,0.0195$\pm$0.0151,2.7104$\pm$0.8072,0.0237$\pm$0.017,4.8151$\pm$0.5902
V178,RRc,0.26696,I,0.0623$\pm$0.0123,4.1119$\pm$0.1967,0.0195$\pm$0.0136,4.5036$\pm$0.563,0.0427$\pm$0.0127,4.0057$\pm$0.2627,0.0324$\pm$0.0118,5.8554$\pm$0.366
V180,RRab,0.6091,R,0.1784$\pm$0.0003,4.3447$\pm$0.0016,0.063$\pm$0.0003,5.1692$\pm$0.0045,0.0293$\pm$0.0003,0.2134$\pm$0.0097,0.0122$\pm$0.0003,1.6614$\pm$0.0233
V180,RRab,0.6091,I,0.155$\pm$0.0002,3.6618$\pm$0.0014,0.0671$\pm$0.0002,4.0465$\pm$0.0033,0.0388$\pm$0.0002,4.6713$\pm$0.0058,0.0152$\pm$0.0002,5.2322$\pm$0.0147
V180,RRab,0.6091,V,0.22$\pm$0.0008,4.0533$\pm$0.0035,0.1017$\pm$0.0008,4.0712$\pm$0.0076,0.0731$\pm$0.0008,4.473$\pm$0.0106,0.0448$\pm$0.0008,4.9201$\pm$0.0173
V180,RRab,0.6091,B,0.2719$\pm$0.0003,4.1496$\pm$0.0012,0.1241$\pm$0.0003,4.3978$\pm$0.0026,0.0784$\pm$0.0003,5.0053$\pm$0.0041,0.0408$\pm$0.0003,5.6793$\pm$0.0079
V180,RRab,0.6091,U,0.283$\pm$0.0003,4.4827$\pm$0.0011,0.1125$\pm$0.0003,5.0497$\pm$0.0027,0.0623$\pm$0.0003,5.9591$\pm$0.0048,0.0297$\pm$0.0003,0.7032$\pm$0.0102
V181,RRab,0.66385,I,0.1605$\pm$0.0006,4.0716$\pm$0.0038,0.0765$\pm$0.0006,4.4014$\pm$0.008,0.0588$\pm$0.0006,4.968$\pm$0.0104,0.037$\pm$0.0006,5.6398$\pm$0.0165
V181,RRab,0.66385,R,0.3132$\pm$0.0005,4.4167$\pm$0.0016,0.1143$\pm$0.0005,5.2586$\pm$0.0043,0.0684$\pm$0.0005,0.1481$\pm$0.0071,0.0261$\pm$0.0005,1.3514$\pm$0.0187
V181,RRab,0.66385,V,0.2671$\pm$0.0007,4.0826$\pm$0.0025,0.1205$\pm$0.0007,4.1251$\pm$0.0056,0.0861$\pm$0.0007,4.5142$\pm$0.0078,0.0519$\pm$0.0007,5.014$\pm$0.0129
V181,RRab,0.66385,B,0.3601$\pm$0.0004,4.1421$\pm$0.0011,0.1523$\pm$0.0004,4.4173$\pm$0.0025,0.0865$\pm$0.0004,5.1091$\pm$0.0044,0.0373$\pm$0.0004,5.9443$\pm$0.0103
V181,RRab,0.66385,U,0.3117$\pm$0.0013,4.4213$\pm$0.0042,0.1368$\pm$0.0013,4.812$\pm$0.0097,0.0968$\pm$0.0013,5.569$\pm$0.0137,0.0613$\pm$0.0013,0.15$\pm$0.0216
V184,RRab,0.53123,U,0.4119$\pm$0.0009,4.3481$\pm$0.0022,0.1915$\pm$0.0009,4.7399$\pm$0.0047,0.1288$\pm$0.0009,5.4909$\pm$0.0069,0.0708$\pm$0.0009,0.0712$\pm$0.0126
V184,RRab,0.53123,B,0.4872$\pm$0.0005,3.8261$\pm$0.0011,0.2185$\pm$0.0005,3.6305$\pm$0.0025,0.1398$\pm$0.0005,3.8592$\pm$0.0039,0.0714$\pm$0.0005,4.1388$\pm$0.0076
V184,RRab,0.53123,V,0.4103$\pm$0.0004,3.8627$\pm$0.001,0.1713$\pm$0.0004,3.8385$\pm$0.0023,0.096$\pm$0.0004,4.2224$\pm$0.0041,0.0385$\pm$0.0004,4.7828$\pm$0.0103
V184,RRab,0.53123,R,0.234$\pm$0.0006,3.5664$\pm$0.0026,0.1146$\pm$0.0006,3.4201$\pm$0.0052,0.0786$\pm$0.0006,3.5847$\pm$0.0076,0.0454$\pm$0.0006,3.8611$\pm$0.0132
V184,RRab,0.53123,I,0.2418$\pm$0.001,3.9112$\pm$0.0042,0.1095$\pm$0.001,4.2235$\pm$0.0092,0.0784$\pm$0.001,4.7613$\pm$0.0129,0.0495$\pm$0.001,5.3228$\pm$0.0204
V186,RRab,0.66325,I,0.1567$\pm$0.0001,3.7332$\pm$0.0009,0.0525$\pm$0.0001,4.0793$\pm$0.0026,0.0239$\pm$0.0001,4.517$\pm$0.0058,0.0078$\pm$0.0001,5.1193$\pm$0.0177
V186,RRab,0.66325,R,0.1084$\pm$0.0006,4.2514$\pm$0.0054,0.0506$\pm$0.0006,4.5964$\pm$0.0116,0.0395$\pm$0.0006,5.2197$\pm$0.0148,0.0263$\pm$0.0006,5.9516$\pm$0.0223
V186,RRab,0.66325,V,0.1884$\pm$0.0001,4.0598$\pm$0.0006,0.0809$\pm$0.0001,4.2408$\pm$0.0013,0.0473$\pm$0.0001,4.7818$\pm$0.0022,0.0203$\pm$0.0001,5.44$\pm$0.0051
V186,RRab,0.66325,U,0.2195$\pm$0.0003,3.8302$\pm$0.0014,0.0943$\pm$0.0003,3.7233$\pm$0.0034,0.0573$\pm$0.0003,3.9817$\pm$0.0055,0.0289$\pm$0.0003,4.4374$\pm$0.011
V186,RRab,0.66325,B,0.2338$\pm$0.0002,4.0548$\pm$0.0011,0.0989$\pm$0.0002,4.2427$\pm$0.0025,0.0561$\pm$0.0002,4.8472$\pm$0.0044,0.0242$\pm$0.0002,5.5951$\pm$0.0103
V187,RRab,0.58628,I,0.175$\pm$0.0008,3.7277$\pm$0.0046,0.0835$\pm$0.0008,3.802$\pm$0.0097,0.0627$\pm$0.0008,4.1602$\pm$0.0129,0.0418$\pm$0.0008,4.575$\pm$0.0193
V187,RRab,0.58628,B,0.3754$\pm$0.0014,3.9187$\pm$0.0036,0.1713$\pm$0.0014,3.8173$\pm$0.0079,0.1225$\pm$0.0014,4.0637$\pm$0.011,0.0771$\pm$0.0014,4.3999$\pm$0.0176
V187,RRab,0.58628,V,0.2878$\pm$0.0003,4.0085$\pm$0.0011,0.1291$\pm$0.0003,3.9952$\pm$0.0025,0.0826$\pm$0.0003,4.4063$\pm$0.0039,0.0422$\pm$0.0003,4.8683$\pm$0.0076
V187,RRab,0.58628,R,0.2545$\pm$0.0003,4.013$\pm$0.0012,0.1088$\pm$0.0003,4.4673$\pm$0.0028,0.0632$\pm$0.0003,5.2644$\pm$0.0048,0.0259$\pm$0.0003,6.1044$\pm$0.0116
V187,RRab,0.58628,U,0.4354$\pm$0.0018,4.0944$\pm$0.0042,0.1911$\pm$0.0018,4.1582$\pm$0.0097,0.1351$\pm$0.0018,4.5882$\pm$0.0137,0.0856$\pm$0.0018,5.1255$\pm$0.0216
V188,RRc,0.26652,V,0.1531$\pm$0.0056,4.5261$\pm$0.0478,0.0138$\pm$0.007,4.508$\pm$0.4297,0.0$\pm$0.0067,6.2832$\pm$816.6318,0.0076$\pm$0.0064,3.6022$\pm$0.7409
V188,RRc,0.26652,R,0.3556$\pm$0.0284,2.2581$\pm$0.1745,0.2941$\pm$0.0331,6.2145$\pm$0.0906,0.2719$\pm$0.043,3.502$\pm$0.1299,0.194$\pm$0.0435,0.5339$\pm$0.1143
V188,RRc,0.26652,I,0.0966$\pm$0.0124,4.6139$\pm$0.1101,0.0217$\pm$0.0106,1.2317$\pm$0.6074,0.0221$\pm$0.0107,1.8586$\pm$0.5716,0.0232$\pm$0.012,3.176$\pm$0.4626
V188,RRc,0.26652,U,0.1289$\pm$0.0202,4.6981$\pm$0.1618,0.0472$\pm$0.0189,3.9942$\pm$0.4548,0.066$\pm$0.0206,3.9093$\pm$0.2917,0.0189$\pm$0.0205,3.7544$\pm$0.9929
V188,RRc,0.26652,B,0.1998$\pm$0.0079,4.5053$\pm$0.0438,0.0296$\pm$0.0088,4.8083$\pm$0.2674,0.0071$\pm$0.0085,1.9706$\pm$1.128,0.0061$\pm$0.008,3.7159$\pm$1.2722
V189,RRab,0.61294,U,0.3562$\pm$0.0009,4.115$\pm$0.0026,0.1661$\pm$0.0009,4.2076$\pm$0.0056,0.1211$\pm$0.0009,4.5948$\pm$0.0077,0.0691$\pm$0.0009,5.0891$\pm$0.0135
V189,RRab,0.61294,B,0.3405$\pm$0.0004,4.2035$\pm$0.0011,0.1527$\pm$0.0004,4.3854$\pm$0.0025,0.0977$\pm$0.0004,4.9915$\pm$0.0039,0.0499$\pm$0.0004,5.6485$\pm$0.0076
V189,RRab,0.61294,V,0.2788$\pm$0.0003,4.1373$\pm$0.0011,0.1251$\pm$0.0003,4.2529$\pm$0.0025,0.08$\pm$0.0003,4.7928$\pm$0.0039,0.0409$\pm$0.0003,5.3836$\pm$0.0076
V189,RRab,0.61294,R,0.203$\pm$0.0007,3.9355$\pm$0.0037,0.0946$\pm$0.0007,4.0289$\pm$0.0079,0.0703$\pm$0.0007,4.4626$\pm$0.0106,0.0446$\pm$0.0007,4.988$\pm$0.0167
V189,RRab,0.61294,I,0.1441$\pm$0.0003,3.7154$\pm$0.002,0.0676$\pm$0.0003,3.9714$\pm$0.0043,0.0442$\pm$0.0003,4.4649$\pm$0.0066,0.0238$\pm$0.0003,5.0141$\pm$0.0122
V190,RRab,0.5228,V,0.3715$\pm$0.0016,4.0495$\pm$0.0044,0.1768$\pm$0.0016,4.0624$\pm$0.0091,0.126$\pm$0.0016,4.4549$\pm$0.0128,0.0795$\pm$0.0016,4.8749$\pm$0.0203
V190,RRab,0.5228,I,0.2372$\pm$0.001,3.7983$\pm$0.0042,0.1074$\pm$0.001,3.9977$\pm$0.0092,0.0769$\pm$0.001,4.4227$\pm$0.0129,0.0486$\pm$0.001,4.8712$\pm$0.0204
V190,RRab,0.5228,R,0.3325$\pm$0.0003,3.6883$\pm$0.001,0.1493$\pm$0.0003,3.704$\pm$0.0022,0.0902$\pm$0.0003,4.0601$\pm$0.0037,0.0473$\pm$0.0003,4.5058$\pm$0.007
V190,RRab,0.5228,B,0.4945$\pm$0.0023,4.1071$\pm$0.0046,0.2208$\pm$0.0023,4.149$\pm$0.0102,0.1656$\pm$0.0023,4.4998$\pm$0.0136,0.1031$\pm$0.0023,4.9528$\pm$0.0219
V190,RRab,0.5228,U,0.4766$\pm$0.0021,3.999$\pm$0.0043,0.2174$\pm$0.0021,3.9326$\pm$0.0095,0.1586$\pm$0.0021,4.2422$\pm$0.013,0.0989$\pm$0.0021,4.552$\pm$0.0209
V191,RRab,0.51919,B,0.5111$\pm$0.0018,4.1933$\pm$0.0035,0.2364$\pm$0.0018,4.3511$\pm$0.0076,0.1699$\pm$0.0018,4.8929$\pm$0.0106,0.104$\pm$0.0018,5.4799$\pm$0.0173
V191,RRab,0.51919,V,0.4442$\pm$0.0016,4.1466$\pm$0.0035,0.2054$\pm$0.0016,4.2578$\pm$0.0076,0.1477$\pm$0.0016,4.753$\pm$0.0106,0.0904$\pm$0.0016,5.2933$\pm$0.0173
V191,RRab,0.51919,R,0.2518$\pm$0.0006,3.6026$\pm$0.0026,0.1234$\pm$0.0006,3.4925$\pm$0.0052,0.0846$\pm$0.0006,3.6934$\pm$0.0076,0.0489$\pm$0.0006,4.0059$\pm$0.0132
V191,RRab,0.51919,I,0.2255$\pm$0.0009,3.8767$\pm$0.0042,0.1021$\pm$0.0009,4.1546$\pm$0.0092,0.0731$\pm$0.0009,4.6579$\pm$0.0129,0.0462$\pm$0.0009,5.1849$\pm$0.0204
V191,RRab,0.51919,U,0.529$\pm$0.0008,4.1938$\pm$0.0014,0.2273$\pm$0.0008,4.4505$\pm$0.0034,0.1381$\pm$0.0008,5.0725$\pm$0.0055,0.0697$\pm$0.0008,5.8918$\pm$0.011
V192,RRab,0.4974,I,0.1167$\pm$0.0004,3.8444$\pm$0.0038,0.0556$\pm$0.0004,3.947$\pm$0.008,0.0427$\pm$0.0004,4.2864$\pm$0.0104,0.0269$\pm$0.0004,4.731$\pm$0.0165
V192,RRab,0.4974,B,0.2341$\pm$0.0005,3.9725$\pm$0.002,0.1123$\pm$0.0005,4.0206$\pm$0.0042,0.0723$\pm$0.0005,4.4279$\pm$0.0065,0.0411$\pm$0.0005,4.9259$\pm$0.0115
V192,RRab,0.4974,U,0.2122$\pm$0.0012,3.7408$\pm$0.0054,0.0979$\pm$0.0012,3.4088$\pm$0.0118,0.0726$\pm$0.0012,3.3586$\pm$0.0159,0.0478$\pm$0.0012,3.4142$\pm$0.0241
V192,RRab,0.4974,R,0.1247$\pm$0.0003,3.9195$\pm$0.0026,0.0611$\pm$0.0003,4.1263$\pm$0.0052,0.0419$\pm$0.0003,4.644$\pm$0.0076,0.0242$\pm$0.0003,5.2735$\pm$0.0132
V192,RRab,0.4974,V,0.1917$\pm$0.0004,4.0102$\pm$0.002,0.092$\pm$0.0004,4.0959$\pm$0.0042,0.0592$\pm$0.0004,4.5409$\pm$0.0065,0.0336$\pm$0.0004,5.0766$\pm$0.0115
V193,RRab,0.74787,R,0.3797$\pm$0.0006,4.2666$\pm$0.0016,0.1341$\pm$0.0006,5.0131$\pm$0.0045,0.0624$\pm$0.0006,6.2623$\pm$0.0097,0.026$\pm$0.0006,1.3491$\pm$0.0233
V193,RRab,0.74787,U,0.3861$\pm$0.0005,4.2506$\pm$0.0013,0.1704$\pm$0.0005,4.6565$\pm$0.003,0.1057$\pm$0.0005,5.3633$\pm$0.0048,0.0525$\pm$0.0005,6.1944$\pm$0.0097
V193,RRab,0.74787,I,0.2094$\pm$0.001,4.1346$\pm$0.0046,0.1$\pm$0.001,4.6157$\pm$0.0097,0.075$\pm$0.001,5.3808$\pm$0.0129,0.05$\pm$0.001,6.2025$\pm$0.0193
V193,RRab,0.74787,B,0.4125$\pm$0.0004,4.2564$\pm$0.0011,0.1745$\pm$0.0004,4.646$\pm$0.0025,0.0991$\pm$0.0004,5.4522$\pm$0.0044,0.0427$\pm$0.0004,0.1186$\pm$0.0103
V193,RRab,0.74787,V,0.3549$\pm$0.0004,4.2452$\pm$0.0011,0.1501$\pm$0.0004,4.6235$\pm$0.0025,0.0852$\pm$0.0004,5.4184$\pm$0.0044,0.0367$\pm$0.0004,0.0735$\pm$0.0103
V194,RRab,0.4892,U,0.4021$\pm$0.0011,4.4167$\pm$0.0026,0.1875$\pm$0.0011,4.811$\pm$0.0056,0.1367$\pm$0.0011,5.5$\pm$0.0077,0.078$\pm$0.0011,0.0128$\pm$0.0135
V194,RRab,0.4892,R,0.3166$\pm$0.0013,3.5961$\pm$0.004,0.1532$\pm$0.0013,3.351$\pm$0.0083,0.1117$\pm$0.0013,3.4311$\pm$0.0114,0.0726$\pm$0.0013,3.5737$\pm$0.0175
V194,RRab,0.4892,I,0.2013$\pm$0.0008,3.9638$\pm$0.0038,0.096$\pm$0.0008,4.1858$\pm$0.008,0.0737$\pm$0.0008,4.6446$\pm$0.0104,0.0464$\pm$0.0008,5.2087$\pm$0.0165
V194,RRab,0.4892,B,0.4054$\pm$0.0018,4.0572$\pm$0.0044,0.1929$\pm$0.0018,4.0779$\pm$0.0091,0.1375$\pm$0.0018,4.478$\pm$0.0128,0.0868$\pm$0.0018,4.9058$\pm$0.0203
V194,RRab,0.4892,V,0.3007$\pm$0.0006,4.118$\pm$0.002,0.1442$\pm$0.0006,4.3116$\pm$0.0042,0.0929$\pm$0.0006,4.8644$\pm$0.0065,0.0528$\pm$0.0006,5.5079$\pm$0.0115
V195,RRab,0.64392,V,0.2167$\pm$0.0005,4.1884$\pm$0.0025,0.0978$\pm$0.0005,4.3366$\pm$0.0056,0.0699$\pm$0.0005,4.8315$\pm$0.0078,0.0421$\pm$0.0005,5.4369$\pm$0.0129
V195,RRab,0.64392,B,0.365$\pm$0.0017,4.2365$\pm$0.0046,0.163$\pm$0.0017,4.408$\pm$0.0102,0.1222$\pm$0.0017,4.8882$\pm$0.0136,0.0761$\pm$0.0017,5.4707$\pm$0.0219
V195,RRab,0.64392,U,0.3431$\pm$0.0005,4.3907$\pm$0.0013,0.1514$\pm$0.0005,4.9367$\pm$0.003,0.094$\pm$0.0005,5.7837$\pm$0.0048,0.0466$\pm$0.0005,0.4717$\pm$0.0097
V195,RRab,0.64392,I,0.175$\pm$0.001,4.0402$\pm$0.0057,0.0836$\pm$0.001,4.3551$\pm$0.012,0.0672$\pm$0.001,4.936$\pm$0.0149,0.0456$\pm$0.001,5.6077$\pm$0.022
V195,RRab,0.64392,R,0.213$\pm$0.0003,3.8877$\pm$0.0012,0.0911$\pm$0.0003,4.2168$\pm$0.0028,0.0529$\pm$0.0003,4.8886$\pm$0.0048,0.0217$\pm$0.0003,5.6033$\pm$0.0116
V197,RRab,0.4999,B,0.511$\pm$0.0023,4.0749$\pm$0.0046,0.2282$\pm$0.0023,4.0847$\pm$0.0102,0.1711$\pm$0.0023,4.4034$\pm$0.0136,0.1065$\pm$0.0023,4.8242$\pm$0.0219
V197,RRab,0.4999,V,0.4207$\pm$0.0019,4.089$\pm$0.0045,0.1891$\pm$0.0019,4.0721$\pm$0.01,0.1372$\pm$0.0019,4.3906$\pm$0.0138,0.0856$\pm$0.0019,4.7721$\pm$0.0221
V197,RRab,0.4999,R,0.2807$\pm$0.0002,4.4179$\pm$0.0009,0.1195$\pm$0.0002,5.174$\pm$0.0021,0.0672$\pm$0.0002,6.2754$\pm$0.0037,0.029$\pm$0.0002,1.2428$\pm$0.0086
V197,RRab,0.4999,I,0.2726$\pm$0.0002,3.6247$\pm$0.0006,0.1189$\pm$0.0002,3.8751$\pm$0.0013,0.0682$\pm$0.0002,4.3698$\pm$0.0022,0.0289$\pm$0.0002,4.9431$\pm$0.0052
V197,RRab,0.4999,U,0.4258$\pm$0.0021,3.7373$\pm$0.0048,0.1972$\pm$0.0021,3.41$\pm$0.0105,0.1471$\pm$0.0021,3.4196$\pm$0.014,0.0947$\pm$0.0021,3.4873$\pm$0.0218
V200,RRd,0.361,I,0.2692$\pm$0.0001,4.2374$\pm$0.0005,0.0355$\pm$0.0001,5.4611$\pm$0.0036,0.0175$\pm$0.0001,0.595$\pm$0.0074,0.0085$\pm$0.0001,2.1645$\pm$0.0152
V200,RRd,0.361,R,0.2848$\pm$0.0002,4.7307$\pm$0.0006,0.0293$\pm$0.0002,0.0631$\pm$0.0056,0.0148$\pm$0.0002,2.2091$\pm$0.0112,0.0055$\pm$0.0002,4.0852$\pm$0.0301
V200,RRd,0.361,V,0.4697$\pm$0.0001,4.3642$\pm$0.0002,0.0632$\pm$0.0001,5.6084$\pm$0.0013,0.0294$\pm$0.0001,0.5402$\pm$0.0028,0.011$\pm$0.0001,1.7835$\pm$0.0074
V200,RRd,0.361,B,0.4553$\pm$0.0001,4.6378$\pm$0.0002,0.0612$\pm$0.0001,6.1556$\pm$0.0013,0.0285$\pm$0.0001,1.361$\pm$0.0028,0.0107$\pm$0.0001,2.8778$\pm$0.0074
V200,RRd,0.361,U,0.4203$\pm$0.0002,4.1864$\pm$0.0006,0.0676$\pm$0.0002,5.0219$\pm$0.0036,0.0276$\pm$0.0002,6.1821$\pm$0.0087,0.0136$\pm$0.0002,1.1534$\pm$0.0177
V201,RRab,0.54053,B,0.3758$\pm$0.0012,3.701$\pm$0.0031,0.1812$\pm$0.0012,3.4177$\pm$0.0064,0.1217$\pm$0.0012,3.524$\pm$0.0095,0.0752$\pm$0.0012,3.6611$\pm$0.0154
V201,RRab,0.54053,I,0.1819$\pm$0.001,3.51$\pm$0.0057,0.0869$\pm$0.001,3.2945$\pm$0.012,0.0699$\pm$0.001,3.3452$\pm$0.0149,0.0474$\pm$0.001,3.4866$\pm$0.022
V201,RRab,0.54053,U,0.3699$\pm$0.0005,3.8543$\pm$0.0014,0.159$\pm$0.0005,3.7715$\pm$0.0034,0.0966$\pm$0.0005,4.054$\pm$0.0055,0.0487$\pm$0.0005,4.5339$\pm$0.011
V201,RRab,0.54053,R,0.2387$\pm$0.0004,4.4382$\pm$0.0016,0.0871$\pm$0.0004,5.3014$\pm$0.0043,0.0521$\pm$0.0004,0.2124$\pm$0.0071,0.0199$\pm$0.0004,1.4371$\pm$0.0187
V201,RRab,0.54053,V,0.3026$\pm$0.0013,3.6946$\pm$0.0044,0.144$\pm$0.0013,3.3526$\pm$0.0091,0.1027$\pm$0.0013,3.3902$\pm$0.0128,0.0648$\pm$0.0013,3.4553$\pm$0.0203
V202,RRab,0.77357,R,0.0651$\pm$0.0001,3.847$\pm$0.0012,0.023$\pm$0.0001,4.173$\pm$0.0033,0.0119$\pm$0.0001,4.8424$\pm$0.0064,0.0045$\pm$0.0001,5.5821$\pm$0.0168
V202,RRab,0.77357,V,0.0616$\pm$0.0,3.9824$\pm$0.0007,0.0207$\pm$0.0,4.1936$\pm$0.0021,0.0095$\pm$0.0,4.755$\pm$0.0045,0.0043$\pm$0.0,5.5311$\pm$0.01
V202,RRab,0.77357,U,0.0933$\pm$0.0001,3.8544$\pm$0.0011,0.0371$\pm$0.0001,3.7931$\pm$0.0027,0.0205$\pm$0.0001,4.0742$\pm$0.0048,0.0098$\pm$0.0001,4.4731$\pm$0.0102
V202,RRab,0.77357,B,0.0862$\pm$0.0001,4.0585$\pm$0.0007,0.029$\pm$0.0001,4.346$\pm$0.0021,0.0133$\pm$0.0001,4.9835$\pm$0.0045,0.006$\pm$0.0001,5.8358$\pm$0.01
V202,RRab,0.77357,I,0.0368$\pm$0.0001,3.5878$\pm$0.0014,0.0159$\pm$0.0001,3.8985$\pm$0.0033,0.0092$\pm$0.0001,4.4493$\pm$0.0058,0.0036$\pm$0.0001,4.9363$\pm$0.0147
V203,RRc,0.2898,B,0.0536$\pm$0.006,4.7193$\pm$0.1061,0.0163$\pm$0.0059,3.2912$\pm$0.3531,0.012$\pm$0.0058,5.4558$\pm$0.4792,0.0242$\pm$0.006,0.9143$\pm$0.2289
V203,RRc,0.2898,V,0.0332$\pm$0.0055,4.7777$\pm$0.1694,0.0139$\pm$0.0055,2.8465$\pm$0.4099,0.0145$\pm$0.0056,5.1777$\pm$0.3779,0.0098$\pm$0.0056,0.9961$\pm$0.5458
V203,RRc,0.2898,R,0.0476$\pm$inf,2.18$\pm$inf,0.1463$\pm$inf,3.4525$\pm$inf,0.0588$\pm$inf,2.7833$\pm$inf,0.1181$\pm$inf,6.2832$\pm$inf
V203,RRc,0.2898,I,0.029$\pm$0.0087,4.9529$\pm$0.2699,0.025$\pm$0.0078,5.4874$\pm$0.3616,0.0211$\pm$0.0087,0.8439$\pm$0.4053,0.017$\pm$0.0083,3.4172$\pm$0.5242
V203,RRc,0.2898,U,0.0586$\pm$0.0068,0.0$\pm$0.1785,0.0331$\pm$0.0094,0.8391$\pm$0.2474,0.0113$\pm$0.0089,1.175$\pm$0.6689,0.0144$\pm$0.009,6.2832$\pm$0.5393
V205,RRab,0.6369,U,0.2283$\pm$0.0006,3.7884$\pm$0.0026,0.1065$\pm$0.0006,3.5544$\pm$0.0056,0.0776$\pm$0.0006,3.6151$\pm$0.0077,0.0443$\pm$0.0006,3.7827$\pm$0.0135
V205,RRab,0.6369,B,0.1729$\pm$0.0008,3.9224$\pm$0.0045,0.0777$\pm$0.0008,3.7389$\pm$0.01,0.0564$\pm$0.0008,3.8907$\pm$0.0138,0.0352$\pm$0.0008,4.1057$\pm$0.0221
V205,RRab,0.6369,V,0.1674$\pm$0.0002,4.1587$\pm$0.0011,0.0708$\pm$0.0002,4.4505$\pm$0.0025,0.0402$\pm$0.0002,5.1589$\pm$0.0044,0.0173$\pm$0.0002,6.0107$\pm$0.0103
V205,RRab,0.6369,I,0.0763$\pm$0.0005,3.5992$\pm$0.0065,0.0357$\pm$0.0005,3.4178$\pm$0.0139,0.0281$\pm$0.0005,3.4356$\pm$0.0176,0.019$\pm$0.0005,3.5495$\pm$0.026
V207,RRc,0.34531,R,1.0629$\pm$0.9574,3.9841$\pm$0.1317,0.6797$\pm$0.8528,3.444$\pm$0.1097,0.4857$\pm$0.6831,2.8957$\pm$0.5267,0.3137$\pm$0.3074,2.0639$\pm$0.7016
V207,RRc,0.34531,I,0.0478$\pm$0.0264,4.2373$\pm$0.4668,0.0122$\pm$0.025,2.6231$\pm$1.966,0.0499$\pm$0.0233,6.2832$\pm$0.5203,0.0437$\pm$0.023,4.7402$\pm$0.5979
V207,RRc,0.34531,V,0.1508$\pm$0.0109,4.5902$\pm$0.0763,0.0233$\pm$0.0109,5.4849$\pm$0.4885,0.024$\pm$0.011,6.1816$\pm$0.4759,0.0196$\pm$0.0105,3.422$\pm$0.5243
V207,RRc,0.34531,B,0.191$\pm$0.0117,4.602$\pm$0.0611,0.0236$\pm$0.0115,5.6074$\pm$0.5024,0.0062$\pm$0.0118,6.2832$\pm$1.9044,0.0193$\pm$0.0115,3.1092$\pm$0.5726
V207,RRc,0.34531,U,0.2305$\pm$0.0184,5.0894$\pm$0.0869,0.067$\pm$0.0174,1.3852$\pm$0.3193,0.0556$\pm$0.0182,3.8448$\pm$0.3737,0.0197$\pm$0.0178,3.5982$\pm$0.9549
V208,RRc,0.33839,I,0.073$\pm$0.0224,5.0061$\pm$0.2353,0.0339$\pm$0.0165,4.0697$\pm$0.7901,0.0427$\pm$0.0202,1.3582$\pm$0.5757,0.0439$\pm$0.0209,4.6055$\pm$0.422
V208,RRc,0.33839,R,0.2023$\pm$0.7068,0.0$\pm$2.171,0.2703$\pm$0.2526,3.1467$\pm$1.8854,0.1489$\pm$0.2982,6.0558$\pm$2.7626,0.1179$\pm$0.1307,2.1495$\pm$3.0948
V208,RRc,0.33839,V,0.1616$\pm$0.0078,4.8399$\pm$0.0517,0.0316$\pm$0.0084,5.017$\pm$0.2479,0.0218$\pm$0.0079,1.3423$\pm$0.3868,0.0191$\pm$0.0075,3.9448$\pm$0.3667
V208,RRc,0.33839,B,0.2396$\pm$0.0084,4.8639$\pm$0.0397,0.039$\pm$0.0091,4.5324$\pm$0.2298,0.0503$\pm$0.0092,0.9584$\pm$0.1734,0.0377$\pm$0.0083,4.2103$\pm$0.206
V208,RRc,0.33839,U,0.1727$\pm$0.0198,4.6119$\pm$0.1383,0.0908$\pm$0.0214,4.4314$\pm$0.2548,0.073$\pm$0.0186,0.0$\pm$0.3272,0.0409$\pm$0.0159,1.2416$\pm$0.4603
V209,RRc,0.34828,U,0.2711$\pm$0.0226,3.8952$\pm$0.0776,0.0354$\pm$0.0232,3.0221$\pm$0.5993,0.0068$\pm$0.025,3.724$\pm$3.0809,0.0426$\pm$0.0231,0.8952$\pm$0.5316
V209,RRc,0.34828,B,0.2465$\pm$0.0122,4.4057$\pm$0.0495,0.027$\pm$0.0121,6.2832$\pm$0.4603,0.0279$\pm$0.0123,1.3561$\pm$0.4396,0.0078$\pm$0.0117,4.0172$\pm$1.5029
V209,RRc,0.34828,R,0.0$\pm$0.0569,0.8055$\pm$0.0,0.0118$\pm$0.0384,6.2832$\pm$5.3379,0.1072$\pm$0.0539,1.5029$\pm$0.4778,0.269$\pm$0.0596,3.4359$\pm$0.158
V209,RRc,0.34828,I,0.1218$\pm$0.0209,4.3166$\pm$0.1689,0.0283$\pm$0.0168,4.3918$\pm$0.8782,0.0154$\pm$0.0179,0.1596$\pm$1.5701,0.0477$\pm$0.0204,4.1849$\pm$0.4458
V209,RRc,0.34828,V,0.206$\pm$0.0107,4.4373$\pm$0.0433,0.0135$\pm$0.0096,5.4528$\pm$0.7317,0.0085$\pm$0.0094,1.1716$\pm$1.1645,0.0173$\pm$0.0095,3.4798$\pm$0.5305
V210,RRc,0.35295,I,0.1788$\pm$0.0417,4.3692$\pm$0.2397,0.0506$\pm$0.0422,1.7517$\pm$0.8276,0.0368$\pm$0.0422,2.7332$\pm$1.1522,0.0578$\pm$0.0436,4.7406$\pm$0.6973
V210,RRc,0.35295,B,0.2793$\pm$0.0128,3.9164$\pm$0.0485,0.0549$\pm$0.0132,5.0697$\pm$0.23,0.0177$\pm$0.0128,0.4081$\pm$0.7345,0.0138$\pm$0.0122,5.4508$\pm$0.9037
V210,RRc,0.35295,V,0.2135$\pm$0.0079,3.902$\pm$0.0383,0.0415$\pm$0.0082,4.9299$\pm$0.1837,0.0017$\pm$0.0076,5.2146$\pm$4.7977,0.0052$\pm$0.0073,6.2832$\pm$1.419
V210,RRc,0.35295,R,0.2338$\pm$0.0001,4.2299$\pm$0.0006,0.0241$\pm$0.0001,5.3447$\pm$0.0056,0.0122$\pm$0.0001,0.7068$\pm$0.0112,0.0045$\pm$0.0001,2.0821$\pm$0.0301
V210,RRc,0.35295,U,0.3009$\pm$0.0201,3.5931$\pm$0.059,0.0372$\pm$0.016,2.6483$\pm$0.5887,0.0575$\pm$0.0207,5.7059$\pm$0.3001,0.0589$\pm$0.0194,4.4997$\pm$0.3084
V211,RRab,0.5582,R,0.236$\pm$0.0002,4.4179$\pm$0.0009,0.1005$\pm$0.0002,5.174$\pm$0.0021,0.0565$\pm$0.0002,6.2754$\pm$0.0037,0.0243$\pm$0.0002,1.2428$\pm$0.0086
V211,RRab,0.5582,U,0.411$\pm$0.0017,4.2324$\pm$0.0041,0.1874$\pm$0.0017,4.4014$\pm$0.0091,0.1375$\pm$0.0017,4.9355$\pm$0.0124,0.0906$\pm$0.0017,5.5715$\pm$0.0188
V211,RRab,0.5582,B,0.3978$\pm$0.001,4.117$\pm$0.0025,0.1794$\pm$0.001,4.1938$\pm$0.0056,0.1282$\pm$0.001,4.6173$\pm$0.0078,0.0772$\pm$0.001,5.1514$\pm$0.0129
V211,RRab,0.5582,V,0.3351$\pm$0.0013,4.1432$\pm$0.0037,0.149$\pm$0.0013,4.2096$\pm$0.0084,0.1105$\pm$0.0013,4.6461$\pm$0.0114,0.0704$\pm$0.0013,5.1667$\pm$0.0178
V211,RRab,0.5582,I,0.2025$\pm$0.0009,3.8417$\pm$0.0046,0.0967$\pm$0.0009,4.03$\pm$0.0097,0.0726$\pm$0.0009,4.5022$\pm$0.0129,0.0484$\pm$0.0009,5.031$\pm$0.0193
V212,RRab,0.5422,U,0.3765$\pm$0.001,4.143$\pm$0.0026,0.1756$\pm$0.001,4.2635$\pm$0.0056,0.128$\pm$0.001,4.6787$\pm$0.0077,0.073$\pm$0.001,5.201$\pm$0.0135
V212,RRab,0.5422,B,0.4991$\pm$0.0003,4.2007$\pm$0.0007,0.1918$\pm$0.0003,4.4401$\pm$0.0018,0.1012$\pm$0.0003,5.042$\pm$0.0034,0.0405$\pm$0.0003,5.6504$\pm$0.0085
V212,RRab,0.5422,V,0.4096$\pm$0.0003,4.1673$\pm$0.0007,0.1575$\pm$0.0003,4.3732$\pm$0.0018,0.083$\pm$0.0003,4.9417$\pm$0.0034,0.0332$\pm$0.0003,5.5166$\pm$0.0085
V212,RRab,0.5422,R,0.2468$\pm$0.0012,4.2782$\pm$0.005,0.1151$\pm$0.0012,4.6514$\pm$0.0107,0.0863$\pm$0.0012,5.2731$\pm$0.0142,0.0562$\pm$0.0012,5.981$\pm$0.0219
V212,RRab,0.5422,I,0.2442$\pm$0.0002,3.9718$\pm$0.0009,0.0817$\pm$0.0002,4.5565$\pm$0.0026,0.0373$\pm$0.0002,5.2328$\pm$0.0058,0.0122$\pm$0.0002,6.0737$\pm$0.0177
V213,RRc,0.3,U,0.1583$\pm$0.0328,3.0146$\pm$0.2179,0.0656$\pm$0.0382,2.6375$\pm$0.541,0.0407$\pm$0.0309,2.9737$\pm$1.0437,0.082$\pm$0.0341,2.0671$\pm$0.3709
V213,RRc,0.3,V,0.1261$\pm$0.0122,4.1457$\pm$0.0854,0.0197$\pm$0.0116,5.1988$\pm$0.5553,0.0156$\pm$0.0116,6.2832$\pm$0.6934,0.0177$\pm$0.0109,5.898$\pm$0.6539
V213,RRc,0.3,R,1.4308$\pm$0.639,3.267$\pm$0.0976,1.3163$\pm$0.4033,2.1825$\pm$0.1324,0.7399$\pm$0.2359,0.4876$\pm$0.1887,0.3604$\pm$0.1261,0.0$\pm$0.3526
V213,RRc,0.3,I,0.054$\pm$0.0209,3.3083$\pm$0.4806,0.0517$\pm$0.0244,4.1753$\pm$0.4202,0.0277$\pm$0.0235,1.0802$\pm$0.7832,0.0232$\pm$0.0214,0.0$\pm$0.9737
V213,RRc,0.3,B,0.1796$\pm$0.016,4.1567$\pm$0.0815,0.0155$\pm$0.0152,5.0532$\pm$0.9679,0.0419$\pm$0.0152,0.6999$\pm$0.3573,0.0007$\pm$0.0152,0.9339$\pm$21.0642
V214,RRab,0.53951,R,0.2272$\pm$0.0014,3.9705$\pm$0.006,0.1027$\pm$0.0014,3.9933$\pm$0.0133,0.0798$\pm$0.0014,4.2301$\pm$0.0171,0.0534$\pm$0.0014,4.6293$\pm$0.0255
V214,RRab,0.53951,I,0.2157$\pm$0.0014,3.9097$\pm$0.0065,0.101$\pm$0.0014,4.0387$\pm$0.0139,0.0795$\pm$0.0014,4.3671$\pm$0.0176,0.0539$\pm$0.0014,4.7915$\pm$0.026
V214,RRab,0.53951,V,0.3671$\pm$0.0016,4.0714$\pm$0.0045,0.165$\pm$0.0016,4.037$\pm$0.01,0.1197$\pm$0.0016,4.3379$\pm$0.0138,0.0747$\pm$0.0016,4.7019$\pm$0.0221
V214,RRab,0.53951,B,0.4484$\pm$0.002,4.086$\pm$0.0045,0.2015$\pm$0.002,4.0662$\pm$0.01,0.1463$\pm$0.002,4.3816$\pm$0.0138,0.0912$\pm$0.002,4.7602$\pm$0.0221
V214,RRab,0.53951,U,0.5036$\pm$0.0013,3.8814$\pm$0.0026,0.2348$\pm$0.0013,3.7403$\pm$0.0056,0.1712$\pm$0.0013,3.8939$\pm$0.0077,0.0977$\pm$0.0013,4.1546$\pm$0.0135
V215,RRab,0.5287,R,0.2268$\pm$0.0004,4.2346$\pm$0.0016,0.0801$\pm$0.0004,4.949$\pm$0.0045,0.0373$\pm$0.0004,6.1663$\pm$0.0097,0.0155$\pm$0.0004,1.221$\pm$0.0233
V215,RRab,0.5287,V,0.3632$\pm$0.0003,3.8906$\pm$0.0007,0.1222$\pm$0.0003,4.0102$\pm$0.0021,0.056$\pm$0.0003,4.4798$\pm$0.0045,0.0251$\pm$0.0003,5.1642$\pm$0.01
V215,RRab,0.5287,I,0.1889$\pm$0.0004,3.546$\pm$0.002,0.0886$\pm$0.0004,3.6326$\pm$0.0043,0.058$\pm$0.0004,3.9568$\pm$0.0066,0.0312$\pm$0.0004,4.3367$\pm$0.0122
V215,RRab,0.5287,B,0.4436$\pm$0.0003,3.8906$\pm$0.0007,0.1492$\pm$0.0003,4.0102$\pm$0.0021,0.0685$\pm$0.0003,4.4798$\pm$0.0045,0.0307$\pm$0.0003,5.1642$\pm$0.01
V215,RRab,0.5287,U,0.3566$\pm$0.0005,3.7531$\pm$0.0014,0.1532$\pm$0.0005,3.569$\pm$0.0034,0.0931$\pm$0.0005,3.7502$\pm$0.0055,0.047$\pm$0.0005,4.1288$\pm$0.011
V216,RRc,0.34648,R,0.5021$\pm$0.4419,5.7791$\pm$1.0207,0.4767$\pm$0.6888,1.5252$\pm$0.3273,0.3142$\pm$0.3554,3.3951$\pm$1.8267,0.202$\pm$0.2788,4.061$\pm$0.8486
V216,RRc,0.34648,V,0.1635$\pm$0.0144,3.8798$\pm$0.0872,0.0501$\pm$0.0143,5.7018$\pm$0.2874,0.0155$\pm$0.014,4.4023$\pm$0.9607,0.0481$\pm$0.0146,0.7719$\pm$0.2788
V216,RRc,0.34648,B,0.2442$\pm$0.0062,4.1367$\pm$0.0231,0.0246$\pm$0.006,5.355$\pm$0.2414,0.0294$\pm$0.0065,0.0786$\pm$0.1884,0.0151$\pm$0.006,0.6755$\pm$0.3631
V216,RRc,0.34648,U,0.217$\pm$0.0141,4.4004$\pm$0.1037,0.0488$\pm$0.0206,0.5121$\pm$0.3288,0.0673$\pm$0.0172,1.4601$\pm$0.2694,0.0209$\pm$0.0171,4.2915$\pm$0.8324
V216,RRc,0.34648,I,0.1068$\pm$0.0203,3.9598$\pm$0.1976,0.0393$\pm$0.022,1.7268$\pm$0.4701,0.0343$\pm$0.0205,5.5298$\pm$0.5765,0.0701$\pm$0.0193,0.8522$\pm$0.2991
V217,RRab,0.52836,I,0.2262$\pm$0.001,3.902$\pm$0.0044,0.1052$\pm$0.001,4.026$\pm$0.0095,0.0813$\pm$0.001,4.3527$\pm$0.0123,0.0514$\pm$0.001,4.791$\pm$0.0195
V217,RRab,0.52836,R,0.3233$\pm$0.0007,3.8298$\pm$0.0022,0.1591$\pm$0.0007,3.9776$\pm$0.0045,0.1058$\pm$0.0007,4.4133$\pm$0.0068,0.0583$\pm$0.0007,4.9715$\pm$0.0124
V217,RRab,0.52836,V,0.3499$\pm$0.0007,4.087$\pm$0.002,0.1679$\pm$0.0007,4.2496$\pm$0.0042,0.1081$\pm$0.0007,4.7714$\pm$0.0065,0.0614$\pm$0.0007,5.3839$\pm$0.0115
V217,RRab,0.52836,B,0.436$\pm$0.0007,4.0481$\pm$0.0015,0.1992$\pm$0.0007,4.0938$\pm$0.0033,0.1318$\pm$0.0007,4.538$\pm$0.005,0.0776$\pm$0.0007,5.0067$\pm$0.0084
V217,RRab,0.52836,U,0.4952$\pm$0.0013,4.4167$\pm$0.0026,0.2309$\pm$0.0013,4.811$\pm$0.0056,0.1683$\pm$0.0013,5.5$\pm$0.0077,0.096$\pm$0.0013,0.0128$\pm$0.0135
V218,RRab,0.54487,V,0.3001$\pm$0.0006,3.9902$\pm$0.002,0.144$\pm$0.0006,4.0559$\pm$0.0042,0.0927$\pm$0.0006,4.4808$\pm$0.0065,0.0527$\pm$0.0006,4.9965$\pm$0.0115
V218,RRab,0.54487,B,0.4327$\pm$0.0003,4.0267$\pm$0.0007,0.1663$\pm$0.0003,4.0921$\pm$0.0018,0.0877$\pm$0.0003,4.52$\pm$0.0034,0.0351$\pm$0.0003,4.9544$\pm$0.0085
V218,RRab,0.54487,I,0.184$\pm$0.0008,3.9119$\pm$0.0041,0.0884$\pm$0.0008,4.223$\pm$0.0086,0.0651$\pm$0.0008,4.8024$\pm$0.0117,0.0415$\pm$0.0008,5.4196$\pm$0.0183
V218,RRab,0.54487,R,0.1771$\pm$0.0004,3.5719$\pm$0.0025,0.0862$\pm$0.0004,3.5023$\pm$0.005,0.0564$\pm$0.0004,3.7043$\pm$0.0077,0.0307$\pm$0.0004,4.0031$\pm$0.0141
V218,RRab,0.54487,U,0.3516$\pm$0.0016,4.3664$\pm$0.0045,0.158$\pm$0.0016,4.627$\pm$0.01,0.1147$\pm$0.0016,5.2228$\pm$0.0138,0.0715$\pm$0.0016,5.8818$\pm$0.0221
V219,RRab,0.61361,U,0.3041$\pm$0.0015,4.3657$\pm$0.0048,0.1409$\pm$0.0015,4.6667$\pm$0.0105,0.1051$\pm$0.0015,5.3045$\pm$0.014,0.0676$\pm$0.0015,6.0006$\pm$0.0218
V219,RRab,0.61361,I,0.1663$\pm$0.0006,4.2004$\pm$0.0038,0.0793$\pm$0.0006,4.659$\pm$0.008,0.0609$\pm$0.0006,5.3544$\pm$0.0104,0.0383$\pm$0.0006,6.1551$\pm$0.0165
V219,RRab,0.61361,R,0.1659$\pm$0.0002,3.7154$\pm$0.001,0.0745$\pm$0.0002,3.7582$\pm$0.0022,0.045$\pm$0.0002,4.1414$\pm$0.0037,0.0236$\pm$0.0002,4.6142$\pm$0.007
V219,RRab,0.61361,B,0.3379$\pm$0.0008,4.3837$\pm$0.0025,0.1524$\pm$0.0008,4.7273$\pm$0.0056,0.1089$\pm$0.0008,5.4176$\pm$0.0078,0.0656$\pm$0.0008,6.2184$\pm$0.0129
V219,RRab,0.61361,V,0.2788$\pm$0.0004,4.0798$\pm$0.0015,0.1274$\pm$0.0004,4.1573$\pm$0.0033,0.0843$\pm$0.0004,4.6332$\pm$0.005,0.0496$\pm$0.0004,5.1337$\pm$0.0084
V220,RRab,0.60011,R,0.2422$\pm$0.0006,3.5477$\pm$0.0025,0.1179$\pm$0.0006,3.4539$\pm$0.005,0.0771$\pm$0.0006,3.6318$\pm$0.0077,0.042$\pm$0.0006,3.9064$\pm$0.0141
V220,RRab,0.60011,I,0.1497$\pm$0.0003,3.546$\pm$0.002,0.0702$\pm$0.0003,3.6326$\pm$0.0043,0.046$\pm$0.0003,3.9568$\pm$0.0066,0.0247$\pm$0.0003,4.3367$\pm$0.0122
V220,RRab,0.60011,U,0.2321$\pm$0.0008,3.7137$\pm$0.0036,0.1059$\pm$0.0008,3.4074$\pm$0.0079,0.0758$\pm$0.0008,3.4488$\pm$0.011,0.0477$\pm$0.0008,3.58$\pm$0.0176
V220,RRab,0.60011,V,0.2764$\pm$0.0009,3.98$\pm$0.0031,0.1333$\pm$0.0009,3.9758$\pm$0.0064,0.0895$\pm$0.0009,4.3612$\pm$0.0095,0.0553$\pm$0.0009,4.7774$\pm$0.0154
V220,RRab,0.60011,B,0.3537$\pm$0.0002,3.8425$\pm$0.0006,0.1519$\pm$0.0002,3.8061$\pm$0.0013,0.0887$\pm$0.0002,4.1297$\pm$0.0022,0.038$\pm$0.0002,4.5705$\pm$0.0051
V221,RRc,0.37877,U,0.2615$\pm$0.0365,4.0051$\pm$0.178,0.126$\pm$0.0422,1.2049$\pm$0.3093,0.0949$\pm$0.0409,6.0684$\pm$0.4049,0.085$\pm$0.0382,4.0593$\pm$0.4814
V221,RRc,0.37877,B,0.2419$\pm$0.0086,4.2695$\pm$0.0359,0.0373$\pm$0.0093,5.7093$\pm$0.2159,0.0099$\pm$0.0086,1.9211$\pm$0.8449,0.0273$\pm$0.0076,2.1557$\pm$0.3101
V221,RRc,0.37877,V,0.2098$\pm$0.0094,4.1322$\pm$0.0391,0.013$\pm$0.009,5.5164$\pm$0.6617,0.0084$\pm$0.0095,1.2087$\pm$0.9408,0.0151$\pm$0.0082,1.5821$\pm$0.5607
V221,RRc,0.37877,R,3.598$\pm$56.3037,6.2832$\pm$16.0028,4.7951$\pm$46.9827,2.1133$\pm$16.5281,2.604$\pm$3.5037,4.0711$\pm$10.3611,1.5573$\pm$1.9635,0.0$\pm$13.6438
V221,RRc,0.37877,I,0.1315$\pm$0.0312,4.3826$\pm$0.2248,0.0752$\pm$0.0292,0.4928$\pm$0.3923,0.077$\pm$0.0295,1.3147$\pm$0.3796,0.0506$\pm$0.0269,1.9868$\pm$0.6064
V222,RRab,0.59674,U,0.3095$\pm$0.0012,3.8759$\pm$0.0037,0.1376$\pm$0.0012,3.6749$\pm$0.0084,0.1021$\pm$0.0012,3.8441$\pm$0.0114,0.065$\pm$0.0012,4.0974$\pm$0.0178
V222,RRab,0.59674,B,0.3608$\pm$0.0011,3.9987$\pm$0.0031,0.174$\pm$0.0011,4.013$\pm$0.0064,0.1168$\pm$0.0011,4.4171$\pm$0.0095,0.0722$\pm$0.0011,4.8519$\pm$0.0154
V222,RRab,0.59674,V,0.295$\pm$0.0003,4.0274$\pm$0.001,0.1232$\pm$0.0003,4.1678$\pm$0.0023,0.069$\pm$0.0003,4.7165$\pm$0.0041,0.0277$\pm$0.0003,5.4415$\pm$0.0103
V222,RRab,0.59674,R,0.2083$\pm$0.0005,3.7662$\pm$0.0025,0.1014$\pm$0.0005,3.891$\pm$0.005,0.0663$\pm$0.0005,4.2874$\pm$0.0077,0.0361$\pm$0.0005,4.7806$\pm$0.0141
V222,RRab,0.59674,I,0.1833$\pm$0.0002,3.7332$\pm$0.0009,0.0614$\pm$0.0002,4.0793$\pm$0.0026,0.028$\pm$0.0002,4.517$\pm$0.0058,0.0092$\pm$0.0002,5.1193$\pm$0.0177
V223,RRc,0.32923,U,0.1823$\pm$0.0333,4.0804$\pm$0.194,0.0362$\pm$0.0291,5.8094$\pm$1.1224,0.1256$\pm$0.0369,0.0$\pm$0.2489,0.0801$\pm$0.0342,0.7263$\pm$0.403
V223,RRc,0.32923,B,0.2399$\pm$0.0134,4.4353$\pm$0.0688,0.0212$\pm$0.0158,3.7088$\pm$0.6466,0.0302$\pm$0.0144,4.0864$\pm$0.4916,0.0104$\pm$0.0132,2.1945$\pm$1.3603
V223,RRc,0.32923,V,0.1858$\pm$0.0128,4.3894$\pm$0.0797,0.0255$\pm$0.0127,5.2797$\pm$0.555,0.0369$\pm$0.0127,4.3306$\pm$0.3825,0.0164$\pm$0.0135,5.8078$\pm$0.7374
V223,RRc,0.32923,R,0.3436$\pm$0.0956,3.5372$\pm$0.5881,0.1178$\pm$0.086,5.5047$\pm$2.9982,0.0165$\pm$0.2504,0.0$\pm$3.9371,0.1026$\pm$0.1311,0.0$\pm$1.4742
V223,RRc,0.32923,I,0.1415$\pm$0.016,4.3468$\pm$0.117,0.022$\pm$0.0188,0.0$\pm$0.6162,0.0122$\pm$0.0172,1.234$\pm$1.2892,0.0457$\pm$0.0139,4.1408$\pm$0.4181
V226,RRab,0.48843,I,0.2274$\pm$0.001,3.4878$\pm$0.0044,0.1119$\pm$0.001,3.3103$\pm$0.009,0.0826$\pm$0.001,3.4293$\pm$0.0122,0.0536$\pm$0.001,3.5286$\pm$0.0189
V226,RRab,0.48843,B,0.5505$\pm$0.0004,3.8906$\pm$0.0007,0.1852$\pm$0.0004,4.0102$\pm$0.0021,0.085$\pm$0.0004,4.4798$\pm$0.0045,0.0381$\pm$0.0004,5.1642$\pm$0.01
V226,RRab,0.48843,V,0.4065$\pm$0.0003,3.8906$\pm$0.0007,0.1367$\pm$0.0003,4.0102$\pm$0.0021,0.0627$\pm$0.0003,4.4798$\pm$0.0045,0.0281$\pm$0.0003,5.1642$\pm$0.01
V226,RRab,0.48843,R,0.3761$\pm$0.0006,3.8098$\pm$0.0016,0.1372$\pm$0.0006,4.0448$\pm$0.0043,0.0821$\pm$0.0006,4.6106$\pm$0.0071,0.0313$\pm$0.0006,5.207$\pm$0.0187
V226,RRab,0.48843,U,0.4309$\pm$0.0013,3.701$\pm$0.0031,0.2078$\pm$0.0013,3.4177$\pm$0.0064,0.1395$\pm$0.0013,3.524$\pm$0.0095,0.0862$\pm$0.0013,3.6611$\pm$0.0154
V229,RRab,0.49762,R,0.2541$\pm$0.0015,4.2936$\pm$0.006,0.1148$\pm$0.0015,4.6396$\pm$0.0133,0.0893$\pm$0.0015,5.1995$\pm$0.0171,0.0598$\pm$0.0015,5.9219$\pm$0.0255
V229,RRab,0.49762,V,0.4306$\pm$0.0005,4.0237$\pm$0.0012,0.1965$\pm$0.0005,4.146$\pm$0.0026,0.1242$\pm$0.0005,4.6275$\pm$0.0041,0.0646$\pm$0.0005,5.1757$\pm$0.0079
V229,RRab,0.49762,B,0.5517$\pm$0.0019,4.1082$\pm$0.0035,0.2551$\pm$0.0019,4.1809$\pm$0.0076,0.1834$\pm$0.0019,4.6376$\pm$0.0106,0.1123$\pm$0.0019,5.1394$\pm$0.0173
V229,RRab,0.49762,U,0.5954$\pm$0.0027,4.2799$\pm$0.0045,0.2676$\pm$0.0027,4.454$\pm$0.01,0.1942$\pm$0.0027,4.9634$\pm$0.0138,0.1211$\pm$0.0027,5.5359$\pm$0.0221
V229,RRab,0.49762,I,0.2559$\pm$0.0017,4.0083$\pm$0.0065,0.1198$\pm$0.0017,4.2359$\pm$0.0139,0.0943$\pm$0.0017,4.6628$\pm$0.0176,0.0639$\pm$0.0017,5.1858$\pm$0.026
V234,RRab,0.50802,I,0.2024$\pm$0.0008,3.5851$\pm$0.0038,0.0965$\pm$0.0008,3.4285$\pm$0.008,0.0742$\pm$0.0008,3.5087$\pm$0.0104,0.0466$\pm$0.0008,3.6941$\pm$0.0165
V234,RRab,0.50802,V,0.3914$\pm$0.0003,4.0529$\pm$0.0007,0.1505$\pm$0.0003,4.1444$\pm$0.0018,0.0793$\pm$0.0003,4.5984$\pm$0.0034,0.0317$\pm$0.0003,5.0589$\pm$0.0085
V234,RRab,0.50802,B,0.478$\pm$0.0003,4.0648$\pm$0.0007,0.1838$\pm$0.0003,4.1682$\pm$0.0018,0.0969$\pm$0.0003,4.6342$\pm$0.0034,0.0387$\pm$0.0003,5.1066$\pm$0.0085
V234,RRab,0.50802,U,0.4742$\pm$0.0021,3.702$\pm$0.0044,0.2256$\pm$0.0021,3.3674$\pm$0.0091,0.1609$\pm$0.0021,3.4124$\pm$0.0128,0.1015$\pm$0.0021,3.4849$\pm$0.0203
V234,RRab,0.50802,R,0.2187$\pm$0.0008,3.9698$\pm$0.0037,0.1019$\pm$0.0008,4.0975$\pm$0.0079,0.0757$\pm$0.0008,4.5656$\pm$0.0106,0.0481$\pm$0.0008,5.1253$\pm$0.0167
V235,RRab,0.75984,I,0.1218$\pm$0.0001,3.7332$\pm$0.0009,0.0408$\pm$0.0001,4.0793$\pm$0.0026,0.0186$\pm$0.0001,4.517$\pm$0.0058,0.0061$\pm$0.0001,5.1193$\pm$0.0177
V235,RRab,0.75984,V,0.177$\pm$0.0002,4.0118$\pm$0.0012,0.0808$\pm$0.0002,4.1221$\pm$0.0026,0.0511$\pm$0.0002,4.5918$\pm$0.0041,0.0266$\pm$0.0002,5.128$\pm$0.0079
V235,RRab,0.75984,B,0.2454$\pm$0.0002,4.0376$\pm$0.0007,0.0825$\pm$0.0002,4.3041$\pm$0.0021,0.0379$\pm$0.0002,4.9207$\pm$0.0045,0.017$\pm$0.0002,5.7521$\pm$0.01
V235,RRab,0.75984,U,0.2286$\pm$0.0003,4.2328$\pm$0.0013,0.1009$\pm$0.0003,4.621$\pm$0.003,0.0626$\pm$0.0003,5.31$\pm$0.0048,0.0311$\pm$0.0003,6.1234$\pm$0.0097
V235,RRab,0.75984,R,0.1247$\pm$0.0001,4.4179$\pm$0.0009,0.0531$\pm$0.0001,5.174$\pm$0.0021,0.0299$\pm$0.0001,6.2754$\pm$0.0037,0.0129$\pm$0.0001,1.2428$\pm$0.0086
V239,RRab,0.50398,I,0.2403$\pm$0.0014,3.9964$\pm$0.0057,0.1148$\pm$0.0014,4.2674$\pm$0.012,0.0923$\pm$0.0014,4.8045$\pm$0.0149,0.0627$\pm$0.0014,5.4324$\pm$0.022
V239,RRab,0.50398,R,0.3184$\pm$0.0019,4.0645$\pm$0.006,0.1439$\pm$0.0019,4.1813$\pm$0.0133,0.1119$\pm$0.0019,4.5121$\pm$0.0171,0.0749$\pm$0.0019,5.0053$\pm$0.0255
V239,RRab,0.50398,V,0.388$\pm$0.0003,4.2214$\pm$0.0007,0.1492$\pm$0.0003,4.4814$\pm$0.0018,0.0787$\pm$0.0003,5.104$\pm$0.0034,0.0315$\pm$0.0003,5.7331$\pm$0.0085
V239,RRab,0.50398,B,0.4883$\pm$0.0005,4.2133$\pm$0.0011,0.2191$\pm$0.0005,4.4049$\pm$0.0025,0.1402$\pm$0.0005,5.0208$\pm$0.0039,0.0716$\pm$0.0005,5.6877$\pm$0.0076
V239,RRab,0.50398,U,0.3888$\pm$0.0005,3.9368$\pm$0.0013,0.1715$\pm$0.0005,4.0289$\pm$0.003,0.1065$\pm$0.0005,4.4219$\pm$0.0048,0.0528$\pm$0.0005,4.9392$\pm$0.0097
V240,RRc,0.27601,V,0.1563$\pm$0.0128,4.531$\pm$0.0909,0.0284$\pm$0.0139,5.1903$\pm$0.4603,0.0254$\pm$0.0134,1.6506$\pm$0.5163,0.0145$\pm$0.0131,6.2832$\pm$0.8387
V240,RRc,0.27601,R,0.9888$\pm$0.3217,4.6263$\pm$0.0477,0.5497$\pm$0.242,4.3288$\pm$0.0763,0.3478$\pm$0.1014,4.8274$\pm$0.3516,0.1153$\pm$0.069,6.2832$\pm$0.5988
V240,RRc,0.27601,U,0.2342$\pm$0.0237,4.4719$\pm$0.0574,0.071$\pm$0.0182,5.8711$\pm$0.2709,0.0532$\pm$0.0177,3.6461$\pm$0.2982,0.0262$\pm$0.016,4.3815$\pm$0.6857
V240,RRc,0.27601,I,0.0797$\pm$0.0193,4.6462$\pm$0.2386,0.0155$\pm$0.0197,5.0315$\pm$1.1769,0.0382$\pm$0.0183,0.1471$\pm$0.5151,0.0377$\pm$0.0196,2.5069$\pm$0.5238
V240,RRc,0.27601,B,0.2091$\pm$0.0061,4.484$\pm$0.0335,0.0465$\pm$0.0071,5.7266$\pm$0.1291,0.0294$\pm$0.0062,2.1688$\pm$0.2263,0.0214$\pm$0.0063,5.8518$\pm$0.2847
V241,RRab,0.59617,I,0.2767$\pm$0.0011,3.6872$\pm$0.0041,0.1329$\pm$0.0011,3.7737$\pm$0.0086,0.0979$\pm$0.0011,4.1285$\pm$0.0117,0.0624$\pm$0.0011,4.521$\pm$0.0183
V241,RRab,0.59617,R,0.305$\pm$0.0007,3.5477$\pm$0.0025,0.1485$\pm$0.0007,3.4539$\pm$0.005,0.0971$\pm$0.0007,3.6318$\pm$0.0077,0.0529$\pm$0.0007,3.9064$\pm$0.0141
V241,RRab,0.59617,V,0.4021$\pm$0.0012,3.9744$\pm$0.0031,0.1939$\pm$0.0012,3.9645$\pm$0.0064,0.1302$\pm$0.0012,4.3443$\pm$0.0095,0.0805$\pm$0.0012,4.7548$\pm$0.0154
V241,RRab,0.59617,B,0.5321$\pm$0.0008,4.0124$\pm$0.0015,0.2431$\pm$0.0008,4.0223$\pm$0.0033,0.1608$\pm$0.0008,4.4308$\pm$0.005,0.0947$\pm$0.0008,4.8639$\pm$0.0084
V241,RRab,0.59617,U,0.4687$\pm$0.002,4.0557$\pm$0.0042,0.2057$\pm$0.002,4.081$\pm$0.0097,0.1455$\pm$0.002,4.4724$\pm$0.0137,0.0921$\pm$0.002,4.971$\pm$0.0216
V242,RRab,0.5965,V,0.2567$\pm$0.0002,4.2033$\pm$0.0007,0.0864$\pm$0.0002,4.6356$\pm$0.0021,0.0396$\pm$0.0002,5.4179$\pm$0.0045,0.0178$\pm$0.0002,0.1318$\pm$0.01
V242,RRab,0.5965,I,0.149$\pm$0.0002,3.5878$\pm$0.0014,0.0644$\pm$0.0002,3.8985$\pm$0.0033,0.0373$\pm$0.0002,4.4493$\pm$0.0058,0.0146$\pm$0.0002,4.9364$\pm$0.0147
V242,RRab,0.5965,B,0.2617$\pm$0.0012,4.2338$\pm$0.0045,0.1176$\pm$0.0012,4.3619$\pm$0.01,0.0854$\pm$0.0012,4.8252$\pm$0.0138,0.0532$\pm$0.0012,5.3516$\pm$0.0221
V242,RRab,0.5965,U,0.3518$\pm$0.0004,4.4827$\pm$0.0011,0.1398$\pm$0.0004,5.0497$\pm$0.0027,0.0774$\pm$0.0004,5.9591$\pm$0.0048,0.0369$\pm$0.0004,0.7032$\pm$0.0102
V242,RRab,0.5965,R,0.1602$\pm$0.0003,4.5178$\pm$0.0016,0.0566$\pm$0.0003,5.5154$\pm$0.0045,0.0263$\pm$0.0003,0.7327$\pm$0.0097,0.011$\pm$0.0003,2.3538$\pm$0.0233
V243,RRab,0.63462,U,0.3084$\pm$0.0013,4.109$\pm$0.0043,0.1407$\pm$0.0013,4.1526$\pm$0.0095,0.1026$\pm$0.0013,4.5721$\pm$0.013,0.064$\pm$0.0013,4.9918$\pm$0.0209
V243,RRab,0.63462,I,0.1275$\pm$0.0002,3.7115$\pm$0.0018,0.0624$\pm$0.0002,3.9488$\pm$0.0037,0.0411$\pm$0.0002,4.4451$\pm$0.0056,0.0232$\pm$0.0002,5.0214$\pm$0.0099
V243,RRab,0.63462,B,0.2544$\pm$0.0003,4.0181$\pm$0.0011,0.1141$\pm$0.0003,4.0144$\pm$0.0025,0.073$\pm$0.0003,4.435$\pm$0.0039,0.0373$\pm$0.0003,4.9066$\pm$0.0076
V243,RRab,0.63462,R,0.2072$\pm$0.0002,3.7908$\pm$0.0012,0.0886$\pm$0.0002,4.023$\pm$0.0028,0.0515$\pm$0.0002,4.5979$\pm$0.0048,0.0211$\pm$0.0002,5.2158$\pm$0.0116
V243,RRab,0.63462,V,0.2182$\pm$0.0001,3.9436$\pm$0.0006,0.0937$\pm$0.0001,4.0083$\pm$0.0013,0.0547$\pm$0.0001,4.4331$\pm$0.0022,0.0235$\pm$0.0001,4.975$\pm$0.0051
V244,RRab,0.53784,B,0.5821$\pm$0.0004,3.8906$\pm$0.0007,0.1958$\pm$0.0004,4.0102$\pm$0.0021,0.0898$\pm$0.0004,4.4798$\pm$0.0045,0.0403$\pm$0.0004,5.1642$\pm$0.01
V244,RRab,0.53784,U,0.505$\pm$0.0005,3.8544$\pm$0.0011,0.2007$\pm$0.0005,3.7931$\pm$0.0027,0.1112$\pm$0.0005,4.0742$\pm$0.0048,0.053$\pm$0.0005,4.4731$\pm$0.0102
V244,RRab,0.53784,I,0.3188$\pm$0.0005,4.1515$\pm$0.0014,0.1379$\pm$0.0005,5.026$\pm$0.0033,0.0797$\pm$0.0005,6.1405$\pm$0.0058,0.0313$\pm$0.0005,0.9081$\pm$0.0147
V244,RRab,0.53784,R,0.4199$\pm$0.0004,4.2437$\pm$0.0009,0.1787$\pm$0.0004,4.8255$\pm$0.0021,0.1006$\pm$0.0004,5.7526$\pm$0.0037,0.0433$\pm$0.0004,0.5457$\pm$0.0086
V244,RRab,0.53784,V,0.4877$\pm$0.0003,3.8906$\pm$0.0007,0.1641$\pm$0.0003,4.0102$\pm$0.0021,0.0753$\pm$0.0003,4.4798$\pm$0.0045,0.0338$\pm$0.0003,5.1642$\pm$0.01
V245,RRc,0.28403,R,0.8016$\pm$0.668,4.6178$\pm$0.1431,0.2872$\pm$0.3922,6.2832$\pm$1.5473,0.3997$\pm$0.2549,4.4184$\pm$0.8211,0.2186$\pm$0.16,5.7543$\pm$0.4125
V245,RRc,0.28403,V,0.2145$\pm$0.0098,4.5026$\pm$0.0448,0.0416$\pm$0.0099,0.6783$\pm$0.2273,0.0381$\pm$0.0092,0.2901$\pm$0.2519,0.0357$\pm$0.0092,0.0$\pm$0.2699
V245,RRc,0.28403,B,0.3032$\pm$0.0098,4.5106$\pm$0.0304,0.0324$\pm$0.0093,4.9042$\pm$0.3022,0.0168$\pm$0.0088,4.5703$\pm$0.5813,0.0059$\pm$0.0091,0.2484$\pm$1.5909
V245,RRc,0.28403,U,0.2191$\pm$0.0257,4.3329$\pm$0.1578,0.1492$\pm$0.0364,4.4974$\pm$0.1687,0.0421$\pm$0.0298,2.7693$\pm$0.689,0.1292$\pm$0.0304,6.2011$\pm$0.2185
V245,RRc,0.28403,I,0.1819$\pm$0.0422,4.2397$\pm$0.1689,0.0498$\pm$0.0476,1.3797$\pm$0.5432,0.0443$\pm$0.0409,0.9295$\pm$0.6342,0.0647$\pm$0.0348,0.8857$\pm$0.5251
V246,RRc,0.33914,U,0.2165$\pm$0.0443,3.5519$\pm$0.1641,0.0653$\pm$0.0375,1.8415$\pm$0.648,0.1005$\pm$0.0408,4.958$\pm$0.291,0.0749$\pm$0.0401,3.3759$\pm$0.3642
V246,RRc,0.33914,I,0.1212$\pm$0.0252,4.2414$\pm$0.184,0.0621$\pm$0.0211,2.8811$\pm$0.4409,0.0377$\pm$0.0247,3.1187$\pm$0.6217,0.0884$\pm$0.0227,1.0993$\pm$0.2923
V246,RRc,0.33914,R,0.8652$\pm$0.7333,2.7056$\pm$0.3539,0.991$\pm$0.4563,0.4124$\pm$0.1682,0.2872$\pm$0.2129,4.5459$\pm$0.8587,0.6361$\pm$0.3745,2.3329$\pm$0.1476
V246,RRc,0.33914,V,0.1806$\pm$0.0108,4.1976$\pm$0.063,0.0724$\pm$0.011,3.2891$\pm$0.1512,0.0193$\pm$0.011,0.2336$\pm$0.5639,0.0229$\pm$0.0111,2.7093$\pm$0.4412
V246,RRc,0.33914,B,0.2098$\pm$0.0124,4.1704$\pm$0.0593,0.0599$\pm$0.012,3.3813$\pm$0.2112,0.026$\pm$0.0121,0.9124$\pm$0.4834,0.0446$\pm$0.012,3.0429$\pm$0.2646
V247,RRab,0.60536,I,0.1905$\pm$0.0003,3.9989$\pm$0.0014,0.0824$\pm$0.0003,4.7208$\pm$0.0033,0.0476$\pm$0.0003,5.6828$\pm$0.0058,0.0187$\pm$0.0003,0.2977$\pm$0.0147
V247,RRab,0.60536,B,0.3361$\pm$0.0004,4.0875$\pm$0.0011,0.1508$\pm$0.0004,4.1534$\pm$0.0025,0.0965$\pm$0.0004,4.6435$\pm$0.0039,0.0493$\pm$0.0004,5.1845$\pm$0.0076
V247,RRab,0.60536,V,0.268$\pm$0.0008,4.0207$\pm$0.0031,0.1292$\pm$0.0008,4.0572$\pm$0.0064,0.0868$\pm$0.0008,4.4833$\pm$0.0095,0.0536$\pm$0.0008,4.9402$\pm$0.0154
V247,RRab,0.60536,U,0.3713$\pm$0.0004,4.4827$\pm$0.0011,0.1475$\pm$0.0004,5.0497$\pm$0.0027,0.0817$\pm$0.0004,5.9591$\pm$0.0048,0.0389$\pm$0.0004,0.7032$\pm$0.0102
V247,RRab,0.60536,R,0.2233$\pm$0.0005,3.8736$\pm$0.0022,0.1099$\pm$0.0005,4.0653$\pm$0.0045,0.0731$\pm$0.0005,4.5448$\pm$0.0068,0.0403$\pm$0.0005,5.1467$\pm$0.0124
V248,RRab,0.50979,U,0.3617$\pm$0.0015,4.4213$\pm$0.0042,0.1587$\pm$0.0015,4.812$\pm$0.0097,0.1122$\pm$0.0015,5.569$\pm$0.0137,0.0711$\pm$0.0015,0.15$\pm$0.0216
V248,RRab,0.50979,I,0.1771$\pm$0.0007,4.2134$\pm$0.0038,0.0844$\pm$0.0007,4.6851$\pm$0.008,0.0649$\pm$0.0007,5.3936$\pm$0.0104,0.0408$\pm$0.0007,6.2074$\pm$0.0165
V248,RRab,0.50979,R,0.1879$\pm$0.0011,4.2936$\pm$0.006,0.0849$\pm$0.0011,4.6396$\pm$0.0133,0.066$\pm$0.0011,5.1995$\pm$0.0171,0.0442$\pm$0.0011,5.9219$\pm$0.0255
V248,RRab,0.50979,V,0.3202$\pm$0.0002,3.9835$\pm$0.0006,0.1375$\pm$0.0002,4.0882$\pm$0.0013,0.0803$\pm$0.0002,4.5528$\pm$0.0022,0.0344$\pm$0.0002,5.1347$\pm$0.0051
V248,RRab,0.50979,B,0.3599$\pm$0.0009,3.9313$\pm$0.0025,0.1623$\pm$0.0009,3.8224$\pm$0.0056,0.116$\pm$0.0009,4.0603$\pm$0.0078,0.0699$\pm$0.0009,4.4087$\pm$0.0129
V249,RRab,0.533,B,0.3969$\pm$0.0003,3.9024$\pm$0.0007,0.1526$\pm$0.0003,3.8435$\pm$0.0018,0.0805$\pm$0.0003,4.1471$\pm$0.0034,0.0322$\pm$0.0003,4.4571$\pm$0.0085
V249,RRab,0.533,U,0.4707$\pm$0.0007,3.7531$\pm$0.0014,0.2023$\pm$0.0007,3.569$\pm$0.0034,0.1229$\pm$0.0007,3.7502$\pm$0.0055,0.062$\pm$0.0007,4.1288$\pm$0.011
V249,RRab,0.533,V,0.3064$\pm$0.0002,3.9024$\pm$0.0007,0.1178$\pm$0.0002,3.8435$\pm$0.0018,0.0621$\pm$0.0002,4.1471$\pm$0.0034,0.0248$\pm$0.0002,4.4571$\pm$0.0085
V249,RRab,0.533,R,0.1687$\pm$0.0006,4.2998$\pm$0.0037,0.0786$\pm$0.0006,4.7575$\pm$0.0079,0.0584$\pm$0.0006,5.5555$\pm$0.0106,0.0371$\pm$0.0006,0.1621$\pm$0.0167
V249,RRab,0.533,I,0.1557$\pm$0.0006,3.5851$\pm$0.0038,0.0742$\pm$0.0006,3.4285$\pm$0.008,0.057$\pm$0.0006,3.5087$\pm$0.0104,0.0359$\pm$0.0006,3.6941$\pm$0.0165
V250n,RRab,0.57438,V,0.3384$\pm$0.0007,4.0671$\pm$0.002,0.1624$\pm$0.0007,4.2097$\pm$0.0042,0.1045$\pm$0.0007,4.7116$\pm$0.0065,0.0594$\pm$0.0007,5.3042$\pm$0.0115
V250n,RRab,0.57438,U,0.3858$\pm$0.0005,4.2577$\pm$0.0013,0.1702$\pm$0.0005,4.6709$\pm$0.003,0.1056$\pm$0.0005,5.3849$\pm$0.0048,0.0524$\pm$0.0005,6.2231$\pm$0.0097
V250n,RRab,0.57438,B,0.4134$\pm$0.0008,4.0957$\pm$0.002,0.1983$\pm$0.0008,4.267$\pm$0.0042,0.1277$\pm$0.0008,4.7975$\pm$0.0065,0.0725$\pm$0.0008,5.4187$\pm$0.0115
V250n,RRab,0.57438,R,0.3518$\pm$0.0017,3.6548$\pm$0.0048,0.1682$\pm$0.0017,3.4087$\pm$0.0101,0.125$\pm$0.0017,3.4435$\pm$0.0135,0.0753$\pm$0.0017,3.536$\pm$0.0225
V250n,RRab,0.57438,I,0.1865$\pm$0.0009,3.8918$\pm$0.0046,0.089$\pm$0.0009,4.1301$\pm$0.0097,0.0668$\pm$0.0009,4.6524$\pm$0.0129,0.0445$\pm$0.0009,5.2312$\pm$0.0193
V250s,RRab,0.59242,I,0.1737$\pm$0.0007,4.0836$\pm$0.0041,0.0835$\pm$0.0007,4.5665$\pm$0.0086,0.0614$\pm$0.0007,5.3176$\pm$0.0117,0.0392$\pm$0.0007,6.1066$\pm$0.0183
V250s,RRab,0.59242,R,0.1829$\pm$0.0004,3.5477$\pm$0.0025,0.089$\pm$0.0004,3.4539$\pm$0.005,0.0582$\pm$0.0004,3.6318$\pm$0.0077,0.0317$\pm$0.0004,3.9064$\pm$0.0141
V250s,RRab,0.59242,U,0.295$\pm$0.0008,4.2677$\pm$0.0026,0.1375$\pm$0.0008,4.5129$\pm$0.0056,0.1003$\pm$0.0008,5.0529$\pm$0.0077,0.0572$\pm$0.0008,5.6999$\pm$0.0135
V250s,RRab,0.59242,B,0.3412$\pm$0.0016,4.3706$\pm$0.0046,0.1524$\pm$0.0016,4.6762$\pm$0.0102,0.1143$\pm$0.0016,5.2905$\pm$0.0136,0.0711$\pm$0.0016,6.0071$\pm$0.0219
V250s,RRab,0.59242,V,0.2751$\pm$0.0011,4.3161$\pm$0.0041,0.1254$\pm$0.0011,4.5689$\pm$0.0091,0.092$\pm$0.0011,5.1867$\pm$0.0124,0.0606$\pm$0.0011,5.9064$\pm$0.0188
V251,RRd,0.35392,U,0.3235$\pm$0.0002,4.8147$\pm$0.0006,0.052$\pm$0.0002,6.2786$\pm$0.0036,0.0213$\pm$0.0002,1.7838$\pm$0.0087,0.0104$\pm$0.0002,3.6666$\pm$0.0177
V251,RRd,0.35392,B,0.3505$\pm$0.0001,4.167$\pm$0.0002,0.0471$\pm$0.0001,5.2138$\pm$0.0013,0.0219$\pm$0.0001,6.2315$\pm$0.0028,0.0082$\pm$0.0001,0.9943$\pm$0.0074
V251,RRd,0.35392,V,0.4297$\pm$0.0001,4.2465$\pm$0.0002,0.0578$\pm$0.0001,5.3729$\pm$0.0013,0.0269$\pm$0.0001,0.187$\pm$0.0028,0.0101$\pm$0.0001,1.3125$\pm$0.0074
V251,RRd,0.35392,R,0.2193$\pm$0.0001,4.6599$\pm$0.0006,0.0226$\pm$0.0001,6.2046$\pm$0.0056,0.0114$\pm$0.0001,1.9967$\pm$0.0112,0.0042$\pm$0.0001,3.802$\pm$0.0301
V251,RRd,0.35392,I,0.2073$\pm$0.0001,4.2374$\pm$0.0005,0.0273$\pm$0.0001,5.4611$\pm$0.0036,0.0135$\pm$0.0001,0.595$\pm$0.0074,0.0065$\pm$0.0001,2.1645$\pm$0.0152
V252,RRd,0.3035,B,0.3927$\pm$0.0001,4.167$\pm$0.0002,0.0528$\pm$0.0001,5.2138$\pm$0.0013,0.0246$\pm$0.0001,6.2315$\pm$0.0028,0.0092$\pm$0.0001,0.9943$\pm$0.0074
V252,RRd,0.3035,V,0.3402$\pm$0.0001,4.167$\pm$0.0002,0.0457$\pm$0.0001,5.2138$\pm$0.0013,0.0213$\pm$0.0001,6.2315$\pm$0.0028,0.008$\pm$0.0001,0.9943$\pm$0.0074
V252,RRd,0.3035,R,0.2457$\pm$0.0001,4.8582$\pm$0.0006,0.0253$\pm$0.0001,0.3181$\pm$0.0056,0.0128$\pm$0.0001,2.5917$\pm$0.0112,0.0047$\pm$0.0001,4.5954$\pm$0.0301
V252,RRd,0.3035,U,0.3625$\pm$0.0002,4.1864$\pm$0.0006,0.0583$\pm$0.0002,5.0219$\pm$0.0036,0.0238$\pm$0.0002,6.1821$\pm$0.0087,0.0117$\pm$0.0002,1.1534$\pm$0.0177
V252,RRd,0.3035,I,0.2322$\pm$0.0001,4.4793$\pm$0.0005,0.0306$\pm$0.0001,5.9449$\pm$0.0036,0.0151$\pm$0.0001,1.3206$\pm$0.0074,0.0073$\pm$0.0001,3.132$\pm$0.0152
V253,RRc,0.33262,I,0.0619$\pm$0.0392,2.5286$\pm$1.1346,0.1121$\pm$0.0652,3.9456$\pm$0.3011,0.0758$\pm$0.0544,0.9634$\pm$0.37,0.0167$\pm$0.0281,2.1863$\pm$2.5491
V253,RRc,0.33262,R,21.4276$\pm$4.2327,2.345$\pm$0.0122,15.7188$\pm$3.3024,0.0$\pm$0.0459,7.788$\pm$1.6263,4.0186$\pm$0.068,2.4822$\pm$0.555,1.7811$\pm$0.152
V253,RRc,0.33262,V,0.1931$\pm$0.009,4.1486$\pm$0.053,0.0168$\pm$0.0092,0.4531$\pm$0.5632,0.0396$\pm$0.009,4.3395$\pm$0.2384,0.0234$\pm$0.0088,0.5315$\pm$0.3723
V253,RRc,0.33262,B,0.2223$\pm$0.0093,3.9696$\pm$0.041,0.0284$\pm$0.0095,4.6894$\pm$0.3061,0.0174$\pm$0.0084,5.9639$\pm$0.5451,0.0224$\pm$0.0082,1.9344$\pm$0.3836
V253,RRc,0.33262,U,0.1375$\pm$0.0575,3.9976$\pm$0.2564,0.0536$\pm$0.0194,3.7383$\pm$0.9534,0.0769$\pm$0.0242,2.4785$\pm$0.5594,0.0525$\pm$0.0216,1.1862$\pm$0.5804
V254,RRab,0.60564,I,0.1776$\pm$0.0007,3.7472$\pm$0.0038,0.0847$\pm$0.0007,3.7527$\pm$0.008,0.0651$\pm$0.0007,3.9949$\pm$0.0104,0.0409$\pm$0.0007,4.3424$\pm$0.0165
V254,RRab,0.60564,R,0.1905$\pm$0.0004,3.9523$\pm$0.0022,0.0938$\pm$0.0004,4.2226$\pm$0.0045,0.0624$\pm$0.0004,4.7808$\pm$0.0068,0.0344$\pm$0.0004,5.4614$\pm$0.0124
V254,RRab,0.60564,V,0.3171$\pm$0.0002,4.1523$\pm$0.0007,0.1219$\pm$0.0002,4.3433$\pm$0.0018,0.0643$\pm$0.0002,4.8968$\pm$0.0034,0.0257$\pm$0.0002,5.4567$\pm$0.0085
V254,RRab,0.60564,B,0.4207$\pm$0.0003,4.2894$\pm$0.0007,0.1617$\pm$0.0003,4.6173$\pm$0.0018,0.0853$\pm$0.0003,5.3079$\pm$0.0034,0.0341$\pm$0.0003,6.0049$\pm$0.0085
V254,RRab,0.60564,U,0.3865$\pm$0.0004,4.4827$\pm$0.0011,0.1536$\pm$0.0004,5.0497$\pm$0.0027,0.0851$\pm$0.0004,5.9591$\pm$0.0048,0.0405$\pm$0.0004,0.7032$\pm$0.0102
V255,RRab,0.57271,R,0.1403$\pm$0.0007,4.1064$\pm$0.0048,0.0671$\pm$0.0007,4.3119$\pm$0.0101,0.0499$\pm$0.0007,4.7983$\pm$0.0135,0.03$\pm$0.0007,5.3423$\pm$0.0225
V255,RRab,0.57271,V,0.2248$\pm$0.0003,4.2515$\pm$0.0011,0.1008$\pm$0.0003,4.4813$\pm$0.0025,0.0645$\pm$0.0003,5.1354$\pm$0.0039,0.033$\pm$0.0003,5.8404$\pm$0.0076
V255,RRab,0.57271,B,0.3535$\pm$0.0002,4.3259$\pm$0.0007,0.1359$\pm$0.0002,4.6904$\pm$0.0018,0.0717$\pm$0.0002,5.4174$\pm$0.0034,0.0287$\pm$0.0002,6.1509$\pm$0.0085
V255,RRab,0.57271,I,0.1718$\pm$0.0002,4.3615$\pm$0.0009,0.0575$\pm$0.0002,5.336$\pm$0.0026,0.0262$\pm$0.0002,0.1188$\pm$0.0058,0.0086$\pm$0.0002,1.3494$\pm$0.0177
V255,RRab,0.57271,U,0.2729$\pm$0.0012,4.4213$\pm$0.0042,0.1198$\pm$0.0012,4.812$\pm$0.0097,0.0847$\pm$0.0012,5.569$\pm$0.0137,0.0536$\pm$0.0012,0.15$\pm$0.0216
V256,RRc,0.31805,I,0.1354$\pm$0.0112,3.9717$\pm$0.0999,0.0371$\pm$0.0127,4.8472$\pm$0.3157,0.023$\pm$0.0126,6.1643$\pm$0.5014,0.0245$\pm$0.0117,5.8158$\pm$0.5017
V256,RRc,0.31805,R,0.8443$\pm$0.7901,5.2493$\pm$0.0351,1.3151$\pm$0.4594,0.0$\pm$0.2665,0.2454$\pm$0.2819,0.7059$\pm$0.6895,0.3261$\pm$0.1005,1.5004$\pm$0.4605
V256,RRc,0.31805,V,0.2189$\pm$0.0078,4.0188$\pm$0.0428,0.042$\pm$0.0091,5.4473$\pm$0.1944,0.0153$\pm$0.0083,5.9255$\pm$0.5596,0.0251$\pm$0.0085,1.9963$\pm$0.3225
V256,RRc,0.31805,B,0.287$\pm$0.0122,3.9661$\pm$0.0468,0.0527$\pm$0.0139,5.056$\pm$0.2183,0.005$\pm$0.0126,5.2234$\pm$2.5164,0.0126$\pm$0.0126,5.8551$\pm$0.9601
V256,RRc,0.31805,U,0.2163$\pm$0.0183,3.8633$\pm$0.0848,0.0354$\pm$0.0193,1.384$\pm$0.4752,0.0183$\pm$0.0181,2.7775$\pm$0.8692,0.0095$\pm$0.0152,4.0067$\pm$1.7591
V257,RRab,0.60206,I,0.1865$\pm$0.0002,3.7683$\pm$0.0009,0.0624$\pm$0.0002,4.1496$\pm$0.0026,0.0285$\pm$0.0002,4.6224$\pm$0.0058,0.0093$\pm$0.0002,5.2599$\pm$0.0177
V257,RRab,0.60206,U,0.2908$\pm$0.0006,3.9914$\pm$0.0022,0.1353$\pm$0.0006,3.9945$\pm$0.0047,0.0928$\pm$0.0006,4.3651$\pm$0.0069,0.0557$\pm$0.0006,4.8074$\pm$0.0115
V257,RRab,0.60206,B,0.3185$\pm$0.0008,4.1141$\pm$0.0025,0.1437$\pm$0.0008,4.1881$\pm$0.0056,0.1027$\pm$0.0008,4.6088$\pm$0.0078,0.0618$\pm$0.0008,5.1401$\pm$0.0129
V257,RRab,0.60206,V,0.2486$\pm$0.0009,4.1177$\pm$0.0036,0.1134$\pm$0.0009,4.2153$\pm$0.0079,0.0812$\pm$0.0009,4.6606$\pm$0.011,0.0511$\pm$0.0009,5.1957$\pm$0.0176
V257,RRab,0.60206,R,0.2604$\pm$0.0006,3.5477$\pm$0.0025,0.1268$\pm$0.0006,3.4539$\pm$0.005,0.0829$\pm$0.0006,3.6318$\pm$0.0077,0.0452$\pm$0.0006,3.9064$\pm$0.0141
V258,RRab,0.7134,R,0.1872$\pm$0.0002,3.847$\pm$0.0012,0.0662$\pm$0.0002,4.1731$\pm$0.0033,0.0342$\pm$0.0002,4.8425$\pm$0.0064,0.0131$\pm$0.0002,5.5821$\pm$0.0168
V258,RRab,0.7134,V,0.2238$\pm$0.0002,4.2105$\pm$0.0007,0.0753$\pm$0.0002,4.65$\pm$0.0021,0.0345$\pm$0.0002,5.4395$\pm$0.0045,0.0155$\pm$0.0002,0.1607$\pm$0.01
V258,RRab,0.7134,B,0.2579$\pm$0.0003,4.3221$\pm$0.0011,0.1091$\pm$0.0003,4.7773$\pm$0.0025,0.062$\pm$0.0003,5.6492$\pm$0.0044,0.0267$\pm$0.0003,0.3812$\pm$0.0103
V258,RRab,0.7134,U,0.2626$\pm$0.0003,4.3562$\pm$0.0011,0.1044$\pm$0.0003,4.7966$\pm$0.0027,0.0578$\pm$0.0003,5.5795$\pm$0.0048,0.0275$\pm$0.0003,0.197$\pm$0.0102
V258,RRab,0.7134,I,0.1407$\pm$0.0001,4.0397$\pm$0.0009,0.0471$\pm$0.0001,4.6923$\pm$0.0026,0.0215$\pm$0.0001,5.4364$\pm$0.0058,0.007$\pm$0.0001,0.0621$\pm$0.0177
V259,RRc,0.33352,U,0.1259$\pm$0.02,3.6492$\pm$0.1887,0.0076$\pm$0.0199,2.7934$\pm$2.6851,0.0173$\pm$0.0198,0.0$\pm$1.2997,0.0305$\pm$0.0244,5.2982$\pm$0.5375
V259,RRc,0.33352,I,0.0595$\pm$0.0189,3.9253$\pm$0.364,0.0341$\pm$0.0196,3.9132$\pm$0.6697,0.0068$\pm$0.0235,5.6115$\pm$2.5532,0.0186$\pm$0.0198,4.4472$\pm$1.1351
V259,RRc,0.33352,R,0.6852$\pm$0.7526,5.3094$\pm$0.1683,0.6121$\pm$0.6163,2.5879$\pm$0.1181,0.3251$\pm$0.4422,6.0751$\pm$0.3311,0.0875$\pm$0.1528,3.8016$\pm$1.838
V259,RRc,0.33352,V,0.1133$\pm$0.0073,4.3798$\pm$0.0693,0.0363$\pm$0.0076,6.2832$\pm$0.1926,0.0081$\pm$0.0068,4.3071$\pm$0.9314,0.0113$\pm$0.0067,2.6607$\pm$0.6335
V259,RRc,0.33352,B,0.1455$\pm$0.0099,4.5074$\pm$0.0716,0.0367$\pm$0.01,6.2832$\pm$0.2696,0.0274$\pm$0.0096,0.8955$\pm$0.3694,0.0026$\pm$0.0096,4.2401$\pm$3.5808
V261,RRc,0.44467,B,0.1666$\pm$0.0128,4.7142$\pm$0.0877,0.0013$\pm$0.0151,4.0606$\pm$9.7609,0.0171$\pm$0.0147,1.8165$\pm$0.7485,0.0197$\pm$0.0132,0.0$\pm$0.7228
V261,RRc,0.44467,V,0.1563$\pm$0.0095,4.558$\pm$0.0691,0.0181$\pm$0.0109,0.7133$\pm$0.5454,0.024$\pm$0.0115,2.1203$\pm$0.3785,0.0167$\pm$0.01,0.0$\pm$0.6248
V261,RRc,0.44467,R,0.0909$\pm$0.0626,3.2903$\pm$0.8198,0.1269$\pm$0.0448,6.2832$\pm$0.77,0.2166$\pm$0.0866,1.1169$\pm$0.2717,0.1162$\pm$0.072,5.5641$\pm$0.4925
V261,RRc,0.44467,I,0.0878$\pm$0.0303,4.1747$\pm$0.4216,0.0297$\pm$0.0347,4.2882$\pm$1.1741,0.059$\pm$0.036,1.909$\pm$0.5195,0.134$\pm$0.0307,6.2832$\pm$0.2226
V261,RRc,0.44467,U,0.1314$\pm$0.0273,2.1387$\pm$0.2249,0.1913$\pm$0.0342,4.415$\pm$0.106,0.1854$\pm$0.0325,1.669$\pm$0.1396,0.1488$\pm$0.0301,5.1092$\pm$0.1688
V262,RRab,0.65505,B,0.2016$\pm$0.0009,3.7423$\pm$0.0046,0.09$\pm$0.0009,3.4195$\pm$0.0102,0.0675$\pm$0.0009,3.4056$\pm$0.0136,0.042$\pm$0.0009,3.4938$\pm$0.0219
V262,RRab,0.65505,I,0.0853$\pm$0.0003,4.1984$\pm$0.0038,0.0407$\pm$0.0003,4.655$\pm$0.008,0.0313$\pm$0.0003,5.3484$\pm$0.0104,0.0197$\pm$0.0003,6.147$\pm$0.0165
V262,RRab,0.65505,U,0.1858$\pm$0.0007,4.3421$\pm$0.0036,0.0848$\pm$0.0007,4.664$\pm$0.0079,0.0607$\pm$0.0007,5.3338$\pm$0.011,0.0382$\pm$0.0007,6.0932$\pm$0.0176
V262,RRab,0.65505,V,0.1625$\pm$0.0007,4.0553$\pm$0.0041,0.0741$\pm$0.0007,4.0472$\pm$0.0091,0.0543$\pm$0.0007,4.4042$\pm$0.0124,0.0358$\pm$0.0007,4.863$\pm$0.0188
V262,RRab,0.65505,R,0.125$\pm$0.0002,4.4943$\pm$0.0016,0.0442$\pm$0.0002,5.4685$\pm$0.0045,0.0205$\pm$0.0002,0.6622$\pm$0.0097,0.0085$\pm$0.0002,2.2599$\pm$0.0233
V264,RRc,0.35647,U,0.1979$\pm$0.0305,4.0326$\pm$0.2548,0.0751$\pm$0.0416,4.441$\pm$0.3904,0.1246$\pm$0.0398,5.5211$\pm$0.2416,0.0417$\pm$0.0359,6.2832$\pm$0.6023
V264,RRc,0.35647,R,33.9666$\pm$1177.5162,1.5192$\pm$31.1214,29.4602$\pm$397.4201,1.1314$\pm$28.12,15.4298$\pm$80.8056,0.57$\pm$21.3693,3.8088$\pm$7.5072,0.0$\pm$16.7496
V264,RRc,0.35647,B,0.2372$\pm$0.0127,4.464$\pm$0.0507,0.0664$\pm$0.0126,4.2621$\pm$0.1823,0.0259$\pm$0.0123,5.8182$\pm$0.4769,0.0293$\pm$0.0121,3.6344$\pm$0.4114
V264,RRc,0.35647,I,0.1355$\pm$0.0282,4.159$\pm$0.2116,0.0095$\pm$0.0282,2.3786$\pm$2.9681,0.0443$\pm$0.029,1.8439$\pm$0.6233,0.0163$\pm$0.0262,6.2832$\pm$1.7869
V264,RRc,0.35647,V,0.1881$\pm$0.0116,4.4778$\pm$0.0547,0.063$\pm$0.0109,3.9689$\pm$0.1727,0.0393$\pm$0.0108,0.4298$\pm$0.2803,0.0214$\pm$0.0096,4.0056$\pm$0.5255
V266,RRc,0.34244,V,0.2098$\pm$0.0123,4.2198$\pm$0.0493,0.0047$\pm$0.012,0.0$\pm$2.2678,0.0455$\pm$0.0106,1.3236$\pm$0.2551,0.0274$\pm$0.0107,5.4825$\pm$0.3602
V266,RRc,0.34244,U,0.2107$\pm$0.0541,4.3236$\pm$0.2624,0.0309$\pm$0.0463,1.5383$\pm$1.4788,0.0333$\pm$0.027,2.0977$\pm$1.228,0.0163$\pm$0.0271,6.2832$\pm$1.1406
V266,RRc,0.34244,B,0.2501$\pm$0.0119,4.2477$\pm$0.0417,0.0179$\pm$0.011,0.4006$\pm$0.637,0.0512$\pm$0.0115,1.5605$\pm$0.2132,0.0123$\pm$0.0106,0.4467$\pm$0.8329
V266,RRc,0.34244,I,0.0894$\pm$0.0155,3.6813$\pm$0.181,0.0151$\pm$0.0155,0.4885$\pm$1.0519,0.0147$\pm$0.0166,0.2196$\pm$1.0294,0.0224$\pm$0.0158,1.6697$\pm$0.7059
V266,RRc,0.34244,R,0.7154$\pm$0.3181,4.1245$\pm$0.075,0.1387$\pm$0.2143,6.2832$\pm$1.0056,0.1069$\pm$0.0961,2.4682$\pm$0.7339,0.1627$\pm$0.1244,4.5731$\pm$0.3742
V269,RRc,0.3557,U,0.1021$\pm$0.0545,3.6296$\pm$0.383,0.0229$\pm$0.0551,0.0002$\pm$1.5888,0.0072$\pm$0.046,0.0$\pm$6.597,0.0735$\pm$0.0398,3.7984$\pm$0.6154
V269,RRc,0.3557,B,0.1513$\pm$0.0112,4.5642$\pm$0.0775,0.0136$\pm$0.0123,4.224$\pm$0.784,0.0275$\pm$0.0113,1.7192$\pm$0.4185,0.0177$\pm$0.0107,2.7494$\pm$0.6062
V269,RRc,0.3557,R,0.3253$\pm$0.0002,4.8582$\pm$0.0006,0.0335$\pm$0.0002,0.3181$\pm$0.0056,0.0169$\pm$0.0002,2.5917$\pm$0.0112,0.0063$\pm$0.0002,4.5954$\pm$0.0301
V269,RRc,0.3557,I,0.0568$\pm$0.0961,3.3736$\pm$1.0847,0.1271$\pm$0.0803,2.2811$\pm$0.5645,0.0585$\pm$0.0758,5.8762$\pm$1.2746,0.151$\pm$0.0845,6.0485$\pm$0.4534
V269,RRc,0.3557,V,0.1472$\pm$0.017,3.8279$\pm$0.1351,0.0438$\pm$0.0177,0.8635$\pm$0.4358,0.0589$\pm$0.0177,4.7186$\pm$0.3165,0.0812$\pm$0.0178,2.7789$\pm$0.2107
V270n,RRab,0.62586,I,0.1319$\pm$0.0002,3.9178$\pm$0.0018,0.0645$\pm$0.0002,4.3614$\pm$0.0037,0.0425$\pm$0.0002,5.064$\pm$0.0056,0.024$\pm$0.0002,5.8466$\pm$0.0099
V270n,RRab,0.62586,R,0.2394$\pm$0.0004,4.1939$\pm$0.0016,0.0846$\pm$0.0004,4.8677$\pm$0.0045,0.0393$\pm$0.0004,6.0443$\pm$0.0097,0.0164$\pm$0.0004,1.0584$\pm$0.0233
V270n,RRab,0.62586,V,0.2619$\pm$0.0003,4.172$\pm$0.0011,0.1108$\pm$0.0003,4.4772$\pm$0.0025,0.0629$\pm$0.0003,5.199$\pm$0.0044,0.0271$\pm$0.0003,6.0641$\pm$0.0103
V270n,RRab,0.62586,B,0.3576$\pm$0.0002,4.2047$\pm$0.0007,0.1203$\pm$0.0002,4.6384$\pm$0.0021,0.0552$\pm$0.0002,5.4221$\pm$0.0045,0.0248$\pm$0.0002,0.1374$\pm$0.01
V270n,RRab,0.62586,U,0.2715$\pm$0.0003,4.4827$\pm$0.0011,0.1079$\pm$0.0003,5.0497$\pm$0.0027,0.0598$\pm$0.0003,5.9591$\pm$0.0048,0.0285$\pm$0.0003,0.7032$\pm$0.0102
V270s,RRab,0.69019,I,0.2187$\pm$0.0004,3.546$\pm$0.002,0.1026$\pm$0.0004,3.6326$\pm$0.0043,0.0671$\pm$0.0004,3.9568$\pm$0.0066,0.0361$\pm$0.0004,4.3367$\pm$0.0122
V270s,RRab,0.69019,R,0.2654$\pm$0.0004,4.5322$\pm$0.0016,0.0938$\pm$0.0004,5.5442$\pm$0.0045,0.0436$\pm$0.0004,0.7758$\pm$0.0097,0.0182$\pm$0.0004,2.4113$\pm$0.0233
V270s,RRab,0.69019,V,0.2954$\pm$0.0013,4.0495$\pm$0.0044,0.1406$\pm$0.0013,4.0624$\pm$0.0091,0.1002$\pm$0.0013,4.4549$\pm$0.0128,0.0633$\pm$0.0013,4.8749$\pm$0.0203
V270s,RRab,0.69019,B,0.4233$\pm$0.0019,4.0746$\pm$0.0046,0.189$\pm$0.0019,4.0841$\pm$0.0102,0.1417$\pm$0.0019,4.4025$\pm$0.0136,0.0882$\pm$0.0019,4.823$\pm$0.0219
V270s,RRab,0.69019,U,0.4134$\pm$0.0006,3.8234$\pm$0.0014,0.1776$\pm$0.0006,3.7096$\pm$0.0034,0.1079$\pm$0.0006,3.9611$\pm$0.0055,0.0544$\pm$0.0006,4.41$\pm$0.011
V271,RRab,0.6328,I,0.1318$\pm$0.0002,3.7734$\pm$0.0018,0.0606$\pm$0.0002,4.0505$\pm$0.0039,0.0394$\pm$0.0002,4.5384$\pm$0.006,0.0202$\pm$0.0002,5.1451$\pm$0.0117
V271,RRab,0.6328,R,0.1166$\pm$0.0003,4.2087$\pm$0.0022,0.0574$\pm$0.0003,4.7354$\pm$0.0045,0.0382$\pm$0.0003,5.55$\pm$0.0068,0.021$\pm$0.0003,0.2038$\pm$0.0124
V271,RRab,0.6328,V,0.2116$\pm$0.0004,4.0252$\pm$0.002,0.1015$\pm$0.0004,4.1259$\pm$0.0042,0.0654$\pm$0.0004,4.5858$\pm$0.0065,0.0371$\pm$0.0004,5.1365$\pm$0.0115
V271,RRab,0.6328,B,0.305$\pm$0.0003,4.0986$\pm$0.0011,0.1368$\pm$0.0003,4.1756$\pm$0.0025,0.0876$\pm$0.0003,4.6768$\pm$0.0039,0.0447$\pm$0.0003,5.2289$\pm$0.0076
V271,RRab,0.6328,U,0.3397$\pm$0.0004,4.1179$\pm$0.0011,0.135$\pm$0.0004,4.3201$\pm$0.0027,0.0748$\pm$0.0004,4.8647$\pm$0.0048,0.0356$\pm$0.0004,5.5272$\pm$0.0102
V290,RRd,0.24041,V,0.055$\pm$0.0,4.167$\pm$0.0002,0.0074$\pm$0.0,5.2138$\pm$0.0013,0.0034$\pm$0.0,6.2315$\pm$0.0028,0.0013$\pm$0.0,0.9943$\pm$0.0074
V290,RRd,0.24041,B,0.0636$\pm$0.0,4.2044$\pm$0.0002,0.0085$\pm$0.0,5.2888$\pm$0.0013,0.004$\pm$0.0,0.0607$\pm$0.0028,0.0015$\pm$0.0,1.1442$\pm$0.0074
V290,RRd,0.24041,U,0.0587$\pm$0.0,4.1864$\pm$0.0006,0.0094$\pm$0.0,5.0219$\pm$0.0036,0.0039$\pm$0.0,6.1821$\pm$0.0087,0.0019$\pm$0.0,1.1534$\pm$0.0177
V290,RRd,0.24041,R,0.0398$\pm$0.0,4.8582$\pm$0.0006,0.0041$\pm$0.0,0.3181$\pm$0.0056,0.0021$\pm$0.0,2.5917$\pm$0.0112,0.0008$\pm$0.0,4.5954$\pm$0.0301
V290,RRd,0.24041,I,0.0376$\pm$0.0,4.7899$\pm$0.0005,0.0049$\pm$0.0,0.283$\pm$0.0036,0.0024$\pm$0.0,2.2526$\pm$0.0074,0.0012$\pm$0.0,4.3746$\pm$0.0152
V292,RRc,0.29654,I,0.0671$\pm$0.0058,3.8932$\pm$0.1172,0.0067$\pm$0.0076,5.6696$\pm$0.8442,0.0043$\pm$0.0071,2.6558$\pm$1.4766,0.0129$\pm$0.006,0.023$\pm$0.5599
V292,RRc,0.29654,R,0.0946$\pm$0.0995,3.4473$\pm$0.2625,0.0218$\pm$0.0352,2.6518$\pm$5.2948,0.0143$\pm$0.0614,0.0$\pm$5.081,0.0342$\pm$0.0246,1.0086$\pm$1.0916
V292,RRc,0.29654,V,0.1036$\pm$0.005,4.148$\pm$0.0598,0.0055$\pm$0.0049,5.4389$\pm$1.1324,0.0102$\pm$0.0051,3.2456$\pm$0.5643,0.0045$\pm$0.0055,5.9564$\pm$1.2097
V292,RRc,0.29654,B,0.1342$\pm$0.0065,4.1796$\pm$0.0552,0.0077$\pm$0.0065,5.6185$\pm$0.9622,0.0124$\pm$0.007,1.6678$\pm$0.5434,0.0161$\pm$0.0067,4.7522$\pm$0.4381
V292,RRc,0.29654,U,0.1214$\pm$0.0126,3.7064$\pm$0.1101,0.0199$\pm$0.0121,3.9131$\pm$0.7036,0.0236$\pm$0.0145,5.7777$\pm$0.5012,0.018$\pm$0.0125,0.6243$\pm$0.725

